Algorithms for the preordering problem and their application to the task of jointly clustering and ordering the accounts of a social network

The NP-hard maximum value preordering problem is both a joint relaxation and a hybrid of the clique partition problem (a clustering problem) and the partial ordering problem. Toward approximate solutions and lower bounds, we introduce a linear-time 4-approximation algorithm that constructs a maximum dicut of a subgraph and define local search heuristics. Toward upper bounds, we tighten a linear program relaxation by the class of odd closed walk inequalities that define facets, as we show, of the preorder polytope. We contribute implementations of the algorithms, apply these to the task of jointly clustering and partially ordering the accounts of published social networks, and compare the output and efficiency qualitatively and quantitatively.

==> data/closed-gap.csv <==
0
0.0
0.0
76.66666666667405
0.0
0.0
74.89240042650766
52.49999999999986
0.0
100.0
0.0
0.0
0.0
48.80636604773853
0.0
21.88552188553293
42.85714285713311
0.0
0.0
3.9849965901320235
0.0
38.403041825100104
7.630522088390089
42.52717391305012
0.0
32.8125
40.354440926226594
0.0
13.830329120411724
56.410256410267344
16.12776087247525
16.666666666648666
33.33333333333333
54.41744286782675
25.857763774907717
14.506037665022841
34.135608856087174
4.761904761851786
25.245596205904736
0.0
66.71311130156366
4.008620521757236
14.697225383603845
100.0
3.846153846144197
4.411764705882513
20.43946804827587
20.326025857219747
52.94117647058514
35.58071029561126
47.78137522937614
0.0
2.818270165212352
20.861364091569193
0.0
0.0
51.610135120383426
0.0
46.15384615375413
30.55555555549745
38.32752613237815
0.47690763052756385
37.16239316240022
32.727678706135976
100.0
5.1250402490131775
21.502181445853704
12.31255234011428
100.0
41.12088633985715
0.0
0.0
0.0
33.33333333333333
50.0
2.982282381431421
0.0
1.40056022409333
0.6657413119370885
68.75000000000044
6.365964547960673
0.0
38.120719178046535
56.22593853263803
0.0
0.0
0.0
20.331520524933108
65.09660804031019
40.26503378217417
2.1047479197273136
80.00000000000114
28.45590576249303
55.44281279523193
57.589802664213416
0.0
23.35403800881426
63.44335578542086
0.0
0.0
4.166666666666666
0.0
8.619854721551503
0.0
35.12384906229653
0.0
21.82902702385339
0.0
0.0
10.558467033886657
62.686096899531464
10.569801141338527
2.455770216425759
1.9579486038463711
0.0
39.080459770099196
15.115121443946997
32.00988999939999
44.51879271869622
51.17229865872006
52.99569567854624
24.6111169633943
0.0
0.0
56.06700175416476
0.0
0.0
0.0
7.780763955323547
0.0
0.0
0.0
45.239765599206194
4.19296631010651
51.35186173202014
0.0
58.32429011378449
49.81366459627127
46.4285714285495
16.666666666654585
38.49908310790924
49.98538316137434
14.101931927377137
65.61724628838647
100.0
1.8054968681308694
51.69811320765555
69.97073321009992
32.292278695870344
0.0
44.98277684226126
50.0
0.0
29.748698670442558
63.93363826008219
64.5217844702601
0.0
8.535101946234368
53.75529219351102
28.910661259816866
63.91931054126665
64.30423193485875
7.464362196285407
22.22222222221717
0.0
5.847953216368121
27.68556375131521
9.09090909091097
12.499999999988809
0.0
37.637409630548895
25.4901960784229
41.80179854419241
62.27995953040969
35.784730750106824
50.0
8.556149732804265
1.6512304913092029
0.0
3.2828114219367737
78.26249167360962
30.00000000000019
57.86428718973201
10.304198125675072
2.48803517689469
33.93665158371679
2.841759992650896
29.629629629629626
25.051759834371573
33.45151753641639
100.0
100.0
12.323232323236963
43.47741214680765
40.111383916754754
33.17061053513908
43.06582873768515
16.625310173712325
26.567325342835424
92.15686274401378
50.0
100.0
81.81818181819789
3.6116168605662664
70.27027889868313
100.00000000001363
77.6495726495735
38.48057978817363
12.35712244115023
4.113589380549831
40.09661835746606
18.874202066352783
59.90952279022578
23.144661020198637
0.0
51.64324416053569
0.0
20.113435051705338
66.36249760163159
15.592908799114541
0.0
0.0
32.997618098357904
9.999999999967258
0.0
13.043478260867847
59.1921678103581
0.0
36.37168461030944
6.628787878774046
8.265775328387162
6.565656565653312
100.0
66.80590524147476
74.4897959183423
74.63284641276185
79.66008557477107
57.119799139164726
30.000000000057696
75.0
33.898305084765
22.500000000009514
19.536654474294902
27.249846151725325
100.0
35.24283767730473
64.19098998946555
24.242424242412028
45.99138879739743
33.33333333350008
21.974939892322215
38.26958936289708
0.0
1.783727065757493
16.666666666666664
11.25
100.0
58.660130718955216
32.776318930525434
39.759427470415176
33.040935672443084
67.92382032110437
39.14140861744098
0.9755085097629459
34.754278242477326
0.0
68.32524550448112
77.92498379801546
9.999999999988745
59.13932421320113
46.45726295759524
25.0
23.240911116219625
74.07407407400164
0.0
0.0
80.9615384615778
27.27272727272727
0.0
21.3891164172834
0.0
55.84103505741066
7.8155339805899615
100.0
11.627906976744185
0.0
90.27777777783209
26.829268292755152
61.83333221459401
0.0
3.4090512981255734
44.44774004001525
20.27027027027027
29.802631578938872
0.0
39.18918918922133
57.35396626233372
0.0
100.0
75.0
25.000000000098055
11.538461538461538
68.79344470005552
65.01010880669811
44.73283561527195
92.9505760718467
25.95397953288403
40.16612273945297
38.159104495320356
0.0
31.09674718026969
10.416666666666668
0.0
44.444444444676876


==> data/gplus.csv <==
,|V|,|E|,Preordering ILP,Preordering ILP Gap,Preordering ILP T,Clustering ILP,Clustering ILP Gap,Clustering ILP T,Partial Ordering ILP,Partial Ordering ILP Gap,Partial Ordering ILP T,Successive ILPs,Successive ILPs Gap,Successive ILPs T,LP,LP T,LP+OCW,LP+OCW T,GDC,GDC T,GAI,GAI T,GDC+GAI*,GDC+GAI* T,GDC+GAI,GDC+GAI T,GDC+GM,GDC+GM T,GAF,GAF T,GAF+GAI,GAF+GAI T,GAF+GM,GAF+GM T
111278293763545982455,0,0,,,,,,,,,,,,,,,,,0,inf,0,inf,0,inf,,,,,,,,,,
104076158580173410325,8,7,,,,,,,,,,,,,,,,,7,0.0001766681671142,7,0.2886598110198974,7,0.0150933265686035,7.0,0.0001289844512939,7.0,0.0001583099365234,7.0,2.5272369384765625e-05,7.0,2.5510787963867188e-05,7.0,2.86102294921875e-05
101560853443212199687,19,107,,,,,,,,,,,,,,,,,72,0.0002429485321044,79,0.0029575824737548,91,0.0016534328460693,91.0,0.0002615451812744,92.0,0.0003976821899414,91.0,0.0001461505889892,91.0,0.0001773834228515,92.0,0.0002274513244628
116899029375914044550,22,123,,,,,,,,,,,,,,,,,81,0.0002644062042236,104,0.0037801265716552,103,0.0021812915802001,103.0,0.0003180503845214,108.0,0.0011262893676757,108.0,0.0003690719604492,108.0,0.0003960132598876,108.0,0.0004613399505615
103338524411980406972,34,123,,,,,,,,,,,,,,,,,72,0.0003626346588134,86,0.0054414272308349,87,0.0021364688873291,87.0,0.0004186630249023,89.0,0.0018510818481445,89.0,0.0009746551513671,89.0,0.0011146068572998,89.0,0.001253604888916
106328207304735502636,35,272,,,,,,,,,,,,,,,,,129,0.0003867149353027,151,0.0060205459594726,154,0.0028414726257324,154.0,0.0005257129669189,171.0,0.0011141300201416,175.0,0.0012450218200683,175.0,0.0009012222290039,176.0,0.0008924007415771
110739220927723360152,54,252,,,,,,,,,,,,,,,,,148,0.0005419254302978,138,0.0100264549255371,163,0.0020184516906738,163.0,0.0007088184356689,166.0,0.0017497539520263,168.0,0.001622200012207,168.0,0.0017867088317871,168.0,0.0018634796142578
110241952466097562819,83,983,,,,,,,,,,,,,,,,,471,0.000802993774414,398,0.0149798393249511,538,0.0104849338531494,538.0,0.0016112327575683,538.0,0.0171191692352294,552.0,0.009249210357666,553.0,0.0093710422515869,553.0,0.0131013393402099
116450966137824114154,92,1104,,,,,,,,,,,,,,,,,527,0.0009472370147705,410,0.0163822174072265,599,0.0108876228332519,599.0,0.0019235610961914,600.0,0.030139684677124,596.0,0.0109131336212158,596.0,0.0114734172821044,596.0,0.0172169208526611
101848191156408080085,94,1341,,,,,,,,,,,,,,,,,602,0.0009450912475585,494,0.0190355777740478,658,0.0123286247253417,658.0,0.0022947788238525,671.0,0.0494654178619384,711.0,0.0125701427459716,715.0,0.0127387046813964,717.0,0.0218904018402099
110809308822849680310,97,580,,,,,,,,,,,,,,,,,325,0.0009317398071289,224,0.0182118415832519,329,0.0030703544616699,329.0,0.0016219615936279,329.0,0.0058331489562988,327.0,0.0079927444458007,329.0,0.0087003707885742,329.0,0.012143850326538
102615863344410467759,102,1335,,,,,,,,,,,,,,,,,805,0.0010085105895996,563,0.0282742977142334,857,0.0127649307250976,857.0,0.0023455619812011,851.0,0.0452253818511962,865.0,0.0109243392944335,872.0,0.0117266178131103,872.0,0.0247647762298584
113455290791279442483,108,2884,,,,,,,,,,,,,,,,,1461,0.0011274814605712,1338,0.0277996063232421,1614,0.0133423805236816,1614.0,0.0047862529754638,1625.0,0.0917170047760009,1639.0,0.0229487419128417,1646.0,0.0256896018981933,1685.0,0.0675628185272216
117866881767579360121,117,798,,,,,,,,,,,,,,,,,515,0.0011658668518066,445,0.025280475616455,552,0.0079355239868164,552.0,0.0023665428161621,554.0,0.0218265056610107,561.0,0.0118672847747802,562.0,0.0121777057647705,561.0,0.0165772438049316
110232479818136355682,120,1259,,,,,,,,,,,,,,,,,691,0.001169204711914,550,0.0251040458679199,728,0.0096247196197509,728.0,0.0028684139251708,735.0,0.0343575477600097,750.0,0.0152640342712402,750.0,0.0162384510040283,751.0,0.0232725143432617
103241736833663734962,131,1767,,,,,,,,,,,,,,,,,820,0.0013456344604492,645,0.0303261280059814,891,0.0171682834625244,891.0,0.003741979598999,898.0,0.0732133388519287,915.0,0.0240678787231445,920.0,0.0247464179992675,921.0,0.0461268424987793
117798157258572080176,168,1411,,,,,,,,,,,,,,,,,628,0.0017433166503906,373,0.0208880901336669,677,0.0093259811401367,677.0,0.0041518211364746,674.0,0.0497674942016601,691.0,0.0430240631103515,693.0,0.0450849533081054,695.0,0.0624616146087646
114054672576929802335,175,6038,,,,,,,,,,,,,,,,,2633,0.0019104480743408,2594,0.0386505126953125,3324,0.0363245010375976,3324.0,0.0196831226348876,3454.0,0.5276646614074707,3484.0,0.1024332046508789,3500.0,0.1025667190551757,3512.0,0.1827216148376464
118255645714452180374,215,7132,,,,,,,,,,,,,,,,,4019,0.002457857131958,2768,0.0811128616333007,4326,0.0396735668182373,4326.0,0.0173656940460205,4340.0,1.19761061668396,4404.0,0.120671272277832,4415.0,0.1264545917510986,4418.0,0.4159939289093017
117412175333096244275,252,1174,,,,,,,,,,,,,,,,,744,0.0029280185699462,627,0.0515151023864746,840,0.0077998638153076,840.0,0.0079925060272216,856.0,0.0847172737121582,862.0,0.0907902717590332,865.0,0.0916390419006347,865.0,0.1131532192230224
111213696402662884531,258,9214,,,,,,,,,,,,,,,,,5033,0.0029859542846679,3955,0.1005682945251464,5167,0.0562238693237304,5167.0,0.0206103324890136,5156.0,1.840051889419556,5398.0,0.2262253761291504,5406.0,0.233166217803955,5409.0,0.6512932777404785
101499880233887429402,268,6618,,,,,,,,,,,,,,,,,4080,0.0031321048736572,3049,0.0849592685699462,4442,0.035111665725708,4442.0,0.0186777114868164,4496.0,1.1032798290252686,4588.0,0.2043747901916504,4589.0,0.2089722156524658,4589.0,0.3664019107818603
100637660947564674695,296,3994,,,,,,,,,,,,,,,,,2089,0.0035138130187988,1922,0.0773310661315918,2482,0.0280060768127441,2482.0,0.0168712139129638,2579.0,0.7023909091949463,2609.0,0.1804916858673095,2614.0,0.1892163753509521,2618.0,0.3610920906066894
117503822947457399073,307,13800,,,,,,,,,,,,,,,,,7445,0.0039517879486083,6376,0.1072032451629638,7813,0.0567324161529541,7813.0,0.0491261482238769,7903.0,5.023599624633789,8091.0,0.3972921371459961,8103.0,0.4166889190673828,8108.0,1.915297031402588
114104634069486127920,320,11716,,,,,,,,,,,,,,,,,5498,0.0041174888610839,4251,0.1026790142059326,5942,0.0728809833526611,5942.0,0.039832592010498,6319.0,4.239982843399048,6326.0,0.4809384346008301,6357.0,0.492349624633789,6394.0,1.291956901550293
113597493946570654755,321,8558,,,,,,,,,,,,,,,,,4888,0.0039505958557128,4105,0.1356394290924072,5047,0.0380635261535644,5047.0,0.0233340263366699,5081.0,2.0024003982543945,5082.0,0.2919812202453613,5093.0,0.3038253784179687,5139.0,1.1156699657440186
100518419853963396365,326,10297,,,,,,,,,,,,,,,,,4937,0.0041642189025878,3489,0.1142687797546386,5013,0.0270791053771972,5013.0,0.0202407836914062,5010.0,1.3475401401519775,5007.0,0.4154503345489502,5021.0,0.4290084838867187,5023.0,1.245222091674805
110614416163543421878,338,12341,,,,,,,,,,,,,,,,,6906,0.0045621395111083,4800,0.1452686786651611,6950,0.0145275592803955,6950.0,0.0201799869537353,6951.0,1.0845897197723389,6947.0,0.4184024333953857,6981.0,0.4309844970703125,6989.0,1.6335923671722412
100466178325794757407,344,4178,,,,,,,,,,,,,,,,,2252,0.0044474601745605,1926,0.0875511169433593,2443,0.0326087474822998,2443.0,0.0185303688049316,2485.0,0.9199280738830566,2533.0,0.2697327136993408,2539.0,0.2783465385437011,2539.0,0.5373694896697998
103251633033550231172,373,6770,,,,,,,,,,,,,,,,,3798,0.0052697658538818,2351,0.1618459224700927,3833,0.0128805637359619,3833.0,0.0193448066711425,3833.0,0.6738901138305664,3807.0,0.4253585338592529,3827.0,0.4422626495361328,3827.0,1.005446195602417
108404515213153345305,417,6299,,,,,,,,,,,,,,,,,4081,0.0058634281158447,2823,0.1222815513610839,4313,0.0368373394012451,4313.0,0.0274896621704101,4307.0,2.702011108398437,4415.0,0.4995355606079101,4419.0,0.5314590930938721,4420.0,0.9711835384368896
103503116383846951534,422,6676,,,,,,,,,,,,,,,,,3924,0.0059866905212402,2754,0.1541690826416015,4017,0.0261707305908203,4017.0,0.0269763469696044,4037.0,1.714791774749756,4027.0,0.5337374210357666,4036.0,0.5536975860595703,4042.0,1.1534903049468994
104105354262797387583,452,15148,,,,,,,,,,,,,,,,,8994,0.006366491317749,3720,0.1501390933990478,9857,0.0847964286804199,9857.0,0.0880424976348877,10105.0,17.353293657302856,10423.0,0.9779455661773682,10428.0,1.020951509475708,10432.0,2.2568719387054443
114336431216099933033,461,6081,,,,,,,,,,,,,,,,,3390,0.0064043998718261,3783,0.1076219081878662,4474,0.0377471446990966,4474.0,0.0562086105346679,4721.0,3.088101863861084,4754.0,0.5851950645446777,4757.0,0.6014611721038818,4757.0,0.9414043426513672
104672614700283598130,475,21941,,,,,,,,,,,,,,,,,11714,0.0076031684875488,7635,0.2690575122833252,11808,0.0357847213745117,11808.0,0.0559570789337158,11817.0,7.018796443939209,11641.0,1.371511459350586,11699.0,1.4150631427764893,11710.0,8.983084917068481
112737356589974073749,476,32780,,,,,,,,,,,,,,,,,17195,0.0078599452972412,9146,0.2733633518218994,17354,0.0521936416625976,17354.0,0.0772690773010253,17362.0,15.670778036117554,17091.0,1.885802745819092,17151.0,1.9871461391448968,17161.0,14.45701289176941
101541879642294398860,488,20527,,,,,,,,,,,,,,,,,9390,0.0075833797454833,5730,0.2193808555603027,9634,0.0795643329620361,9634.0,0.065920352935791,9639.0,13.044623136520386,9997.0,1.6194243431091309,10035.0,1.6435682773590088,10044.0,6.876641750335693
115576988435396060952,492,15502,,,,,,,,,,,,,,,,,7522,0.0078117847442626,4538,0.1791999340057373,7752,0.0748035907745361,7752.0,0.0557496547698974,7863.0,10.558337926864624,8093.0,1.327342510223389,8123.0,1.3821938037872314,8135.0,4.397201299667358
107965826228461029730,495,20872,,,,,,,,,,,,,,,,,10095,0.0078916549682617,5980,0.2299249172210693,10363,0.1020059585571289,10363.0,0.0809235572814941,10361.0,19.267725229263306,10575.0,1.4944603443145752,10628.0,1.5233213901519775,10634.0,8.523252010345459
112317819390625199896,498,13119,,,,,,,,,,,,,,,,,8158,0.0076010227203369,5136,0.2921762466430664,8231,0.0255434513092041,8231.0,0.0451650619506835,8240.0,3.3977622985839844,8162.0,1.0053489208221436,8180.0,1.0190463066101074,8181.0,3.14344334602356
115360471097759949621,511,39128,,,,,,,,,,,,,,,,,25380,0.0094842910766601,21709,0.3087701797485351,27377,0.1738357543945312,27377.0,0.4018106460571289,27566.0,289.293231010437,28861.0,2.066906452178955,28901.0,2.0881571769714355,28910.0,38.069985151290894
100521671383026672718,521,19847,,,,,,,,,,,,,,,,,11395,0.009789228439331,7058,0.1486146450042724,11980,0.118729829788208,11980.0,0.0982084274291992,12157.0,20.03090000152588,12495.0,1.4885711669921875,12513.0,1.5137214660644531,12519.0,4.821884632110596
109342148209917802565,550,18179,,,,,,,,,,,,,,,,,10638,0.0098686218261718,6129,0.3837945461273193,10703,0.0240097045898437,10703.0,0.0496895313262939,10703.0,4.42017388343811,10505.0,1.603409767150879,10533.0,1.6373529434204102,10534.0,6.7261340618133545
100962871525684315897,559,32488,,,,,,,,,,,,,,,,,17095,0.0091941356658935,14120,0.2499716281890869,17839,0.1572668552398681,17839.0,0.2477655410766601,18443.0,48.281153440475464,19493.0,2.2155940532684326,19584.0,2.269709587097168,19629.0,14.161840677261353
107459220492917008623,562,14057,,,,,,,,,,,,,,,,,8024,0.0099806785583496,5677,0.2558145523071289,8302,0.0754036903381347,8302.0,0.0650219917297363,8317.0,11.74027395248413,8299.0,1.4323866367340088,8317.0,1.4660615921020508,8324.0,5.050673246383667
101997124338642780860,575,13066,,,,,,,,,,,,,,,,,7424,0.0112502574920654,5669,0.2607607841491699,7706,0.0939538478851318,7706.0,0.0765895843505859,7758.0,20.162750244140625,8227.0,1.459601640701294,8244.0,1.4905152320861816,8263.0,5.354515075683594
110581012109008817546,627,2242,,,,,,,,,,,,,,,,,1786,0.0119128227233886,947,0.1253731250762939,1823,0.0107970237731933,1823.0,0.0415215492248535,1823.0,0.5879397392272949,1828.0,1.2956631183624268,1829.0,1.3182859420776367,1829.0,1.4765503406524658
100500197140377336562,638,16043,,,,,,,,,,,,,,,,,9509,0.0131571292877197,6611,0.3744513988494873,9960,0.1110842227935791,9960.0,0.1080811023712158,10051.0,33.02503943443298,10135.0,2.1218245029449463,10171.0,2.151113271713257,10184.0,10.871989011764526
118379821279745746467,694,36710,,,,,,,,,,,,,,,,,17695,0.0147640705108642,12183,0.3605408668518066,18808,0.2474968433380127,18808.0,0.2926068305969238,19004.0,88.20251846313477,19574.0,4.085823059082031,19646.0,4.244486093521118,19669.0,27.94306206703186
107013688749125521109,762,29435,,,,,,,,,,,,,,,,,16219,0.0154969692230224,10723,0.5059223175048828,16574,0.1377058029174804,16574.0,0.1590821743011474,16582.0,48.927547216415405,16688.0,4.2005109786987305,16742.0,4.286454677581787,16745.0,24.047388792037964
113881433443048137993,769,24034,,,,,,,,,,,,,,,,,14976,0.0164265632629394,9073,0.6464166641235352,15035,0.031750202178955,15035.0,0.1155829429626464,15041.0,10.483618021011353,14878.0,3.6184122562408447,14919.0,3.737493515014648,14929.0,15.580565214157104
109327480479767108490,773,10111,,,,,,,,,,,,,,,,,7439,0.0169153213500976,4552,0.3321318626403808,8048,0.1025664806365966,8048.0,0.0967910289764404,8066.0,16.101780652999878,8193.0,2.98654580116272,8198.0,3.0241286754608154,8198.0,4.755509376525879
101133961721621664586,780,26552,,,,,,,,,,,,,,,,,13925,0.017228364944458,9269,0.4774868488311767,14623,0.2231884002685547,14623.0,0.2123701572418213,14746.0,60.42610287666321,15141.0,4.154455900192261,15198.0,4.277502298355103,15204.0,23.230449676513672
113122049849685469495,792,28345,,,,,,,,,,,,,,,,,17574,0.0174365043640136,10792,0.6193571090698242,17953,0.1456284523010254,17953.0,0.2051823139190673,17978.0,54.35078477859497,17985.0,4.098954200744629,18028.0,4.169358968734741,18032.0,24.02690315246582
112724573277710080670,851,34320,,,,,,,,,,,,,,,,,20246,0.019576072692871,11450,0.77274489402771,20526,0.0877149105072021,20526.0,0.1825165748596191,20638.0,35.86011838912964,20665.0,5.570030689239502,20736.0,5.6388328075408936,20742.0,24.989887237548828
115625564993990145546,923,39400,,,,,,,,,,,,,,,,,23514,0.0225484371185302,17030,0.6785123348236084,24468,0.2305071353912353,24468.0,0.3372161388397217,24578.0,130.98195815086365,25112.0,7.148841619491577,25166.0,7.166782379150391,25175.0,43.388296604156494
108541235642523883716,1007,54555,,,,,,,,,,,,,,,,,33928,0.0259039402008056,19468,1.4761154651641846,34163,0.1538259983062744,34163.0,0.3457684516906738,34216.0,141.60934710502625,34351.0,9.73070216178894,34416.0,10.12302017211914,34427.0,83.2451696395874
101185748996927059931,1052,69139,,,,,,,,,,,,,,,,,42604,0.0294125080108642,27814,1.361048698425293,43368,0.1494464874267578,43368.0,0.6826820373535156,43467.0,137.18315196037292,43724.0,12.0834059715271,43851.0,12.65961742401123,43882.0,134.28816509246826
107296660002634487593,1079,51953,,,,,,,,,,,,,,,,,31054,0.0284876823425292,17029,1.6840190887451172,31207,0.1198563575744628,31207.0,0.2673697471618652,31213.0,74.41656947135925,31075.0,11.564939737319946,31192.0,11.893309116363524,31204.0,77.07330298423767
106837574755355833243,1083,58992,,,,,,,,,,,,,,,,,37885,0.0283753871917724,24588,1.6237077713012695,38204,0.1901788711547851,38204.0,0.4047527313232422,38235.0,147.48523664474487,38921.0,12.61342978477478,38971.0,12.821224689483644,38989.0,76.64173007011414
116247667398036716276,1175,74202,,,,,,,,,,,,,,,,,43401,0.0328471660614013,28487,1.9060425758361816,43600,0.1546604633331298,43600.0,0.3947541713714599,43599.0,119.99418091773987,43009.0,22.92421531677246,43102.0,22.419418811798096,43129.0,160.51832103729248
100715738096376666180,1179,52439,,,,,,,,,,,,,,,,,33014,0.0327632427215576,20060,2.0864152908325195,33212,0.1618425846099853,33212.0,0.4953706264495849,33231.0,100.85871028900146,33303.0,15.022221565246582,33362.0,14.744479656219482,33373.0,90.61484956741333
100535338638690515335,1187,66918,,,,,,,,,,,,,,,,,38112,0.0336618423461914,19627,1.7334420680999756,38509,0.2825167179107666,38509.0,0.4067990779876709,38555.0,197.51279020309448,38262.0,17.96475076675415,38389.0,18.92112112045288,38428.0,161.66279077529907
116315897040732668413,1243,106485,,,,,,,,,,,,,,,,,64876,0.0374548435211181,34399,3.718435287475586,64937,0.0551435947418212,64937.0,0.8490188121795654,64946.0,73.58885884284973,63709.0,30.360649824142456,64059.0,29.749212980270386,64069.0,282.1893570423126
116059998563577101552,1302,49211,,,,,,,,,,,,,,,,,27696,0.039560317993164,16378,1.7903239727020264,28124,0.316556453704834,28124.0,0.4649124145507812,28173.0,168.99883198738098,28404.0,19.25643277168274,28462.0,19.805418252944943,28477.0,91.75228762626648
102778563580121606331,1371,48359,,,,,,,,,,,,,,,,,28794,0.0429639816284179,16653,2.6933906078338623,29466,0.4357542991638183,29466.0,0.4786403179168701,29863.0,214.99179768562317,29793.0,29.46749973297119,29877.0,28.266222715377808,29965.0,95.51842546463013
115121555137256496805,1374,68335,,,,,,,,,,,,,,,,,43228,0.0437562465667724,21865,4.178223371505737,43384,0.1673738956451416,43384.0,0.4070987701416015,43399.0,139.4984996318817,43001.0,28.33048725128174,43109.0,27.375963926315308,43113.0,156.03860688209534
117668392750579292609,1473,122044,,,,,,,,,,,,,,,,,67134,0.0497725009918212,61447,3.372497081756592,69223,0.7266066074371338,69223.0,2.9428951740264893,79388.0,1345.266616821289,79400.0,40.08483934402466,80406.0,47.65489101409912,80449.0,375.95268869400024
109213135085178239952,1520,238471,,,,,,,,,,,,,,,,,140892,0.054577350616455,89857,4.567959547042847,142434,0.9466559886932372,142434.0,3.8798539638519287,143156.0,2264.850461959839,142409.0,66.59693765640259,142935.0,75.40905117988586,143050.0,2054.877499103546
110971010308065250763,1548,328315,,,,,,,,,,,,,,,,,191319,0.0601325035095214,119042,8.334355592727661,191672,0.624098539352417,191672.0,2.1645634174346924,,,191418.0,87.61242723464966,192083.0,91.52539253234865,,
110701307803962595019,1556,118823,,,,,,,,,,,,,,,,,69200,0.0590720176696777,41685,4.902920961380005,69895,0.9366552829742432,69895.0,1.1474075317382812,,,71447.0,49.94003391265869,71596.0,50.86346650123596,,
104917160754181459072,1589,111738,,,,,,,,,,,,,,,,,69240,0.063206672668457,31865,6.990238428115845,69476,0.3838896751403808,69476.0,1.004603624343872,,,68878.0,53.939464807510376,69111.0,54.55767798423767,,
113356364521839061717,1604,187614,,,,,,,,,,,,,,,,,109997,0.063481330871582,65315,6.785747051239014,110306,0.5336742401123047,110306.0,1.222275733947754,,,108938.0,66.3784396648407,109271.0,69.84680771827698,,
100129275726588145876,1650,166292,,,,,,,,,,,,,,,,,104039,0.0702741146087646,71261,5.941596508026123,105058,1.3598573207855225,105058.0,2.371352195739746,,,107695.0,61.5794780254364,107885.0,61.71440434455872,,
113112256846010263985,1662,118788,,,,,,,,,,,,,,,,,80181,0.0671532154083252,50057,6.96202540397644,80539,0.4469921588897705,80539.0,1.018092155456543,,,81503.0,78.45911002159119,81662.0,72.86250591278076,,
104987932455782713675,1730,228521,,,,,,,,,,,,,,,,,136778,0.0721173286437988,93385,8.604811668395996,137500,1.2337305545806885,137500.0,2.003370761871338,,,142054.0,86.69674324989319,142445.0,95.75620794296265,,
108883879052307976051,1743,107368,,,,,,,,,,,,,,,,,55263,0.071840763092041,30036,6.582850217819214,55839,1.263289451599121,55839.0,1.1208195686340332,,,55644.0,68.63479590415955,55928.0,74.80104231834412,,
104226133029319075907,1842,33138,,,,,,,,,,,,,,,,,21486,0.076573371887207,12108,4.310862064361572,21925,0.6986250877380371,21925.0,0.5956008434295654,,,22063.0,72.64264225959778,22116.0,73.82612895965576,,
110538600381916983600,1889,582827,,,,,,,,,,,,,,,,,284958,0.0916647911071777,196315,7.66492748260498,294506,4.475305080413818,294506.0,27.961679458618164,,,310325.0,259.2645094394684,312297.0,277.9977283477783,,
103892332449873403244,2009,145150,,,,,,,,,,,,,,,,,95227,0.09157395362854,50000,12.722991466522217,96231,1.62646484375,96231.0,2.201470375061035,,,97583.0,132.68652486801147,97660.0,132.01964735984802,,
113799277735885972934,2017,90527,,,,,,,,,,,,,,,,,53359,0.1251587867736816,32540,9.761952877044678,53947,1.5534522533416748,53947.0,1.3305387496948242,,,55030.0,99.20954203605652,55192.0,101.50279211997986,,
107203023379915799071,2156,143866,,,,,,,,,,,,,,,,,88770,0.1141366958618164,42818,17.726786136627197,89519,2.048151969909668,89519.0,2.383440017700196,,,90017.0,146.51499128341675,90332.0,152.08339405059814,,
109602109099036550366,2187,130231,,,,,,,,,,,,,,,,,78119,0.1144015789031982,35559,21.35017442703247,78487,1.2796268463134766,78487.0,1.7654922008514404,,,77763.0,155.28619694709778,78057.0,163.35126781463623,,
100329698645326486178,2213,93510,,,,,,,,,,,,,,,,,55653,0.1151521205902099,27027,23.6783287525177,55932,1.0056748390197754,55932.0,1.6373507976531982,,,55645.0,162.3939232826233,55854.0,161.58928155899048,,
102170431816592344972,2224,197939,,,,,,,,,,,,,,,,,125713,0.1239683628082275,64986,32.63964509963989,125830,0.4441878795623779,125830.0,3.0276198387146,,,125069.0,198.60836839675903,125385.0,194.8696835041046,,
103236949470535942612,2332,628350,,,,,,,,,,,,,,,,,334493,0.13592529296875,256177,39.99511528015137,335496,2.5312440395355225,335496.0,11.297970056533812,,,348385.0,374.07002663612366,352646.0,415.5210890769959,,
118107045405823607895,2426,266035,,,,,,,,,,,,,,,,,157260,0.1356656551361084,77122,40.93552541732788,157374,0.7306454181671143,157374.0,3.7934200763702393,,,155582.0,299.1962447166443,156274.0,280.3885214328766,,
101263615503715477581,2455,484666,,,,,,,,,,,,,,,,,291582,0.1473710536956787,166322,44.6609947681427,292446,4.52253007888794,292446.0,10.647948503494264,,,,,,,,
107223200089245371832,2512,75709,,,,,,,,,,,,,,,,,53296,0.2170565128326416,29865,19.31975531578064,55152,3.192044734954834,55152.0,3.424379587173462,,,,,,,,
102340116189726655233,2590,236909,,,,,,,,,,,,,,,,,139336,0.1576929092407226,76183,41.014423847198486,140013,2.711298942565918,140013.0,5.579150676727295,,,,,,,,
101130571432010257170,2614,527011,,,,,,,,,,,,,,,,,317405,0.2041277885437011,170220,67.08917570114136,317956,3.1667416095733643,317956.0,10.997824430465698,,,,,,,,
108156134340151350951,2658,242765,,,,,,,,,,,,,,,,,151891,0.1571342945098877,77756,43.17873954772949,152507,2.764070510864258,152507.0,6.480855703353882,,,,,,,,
106417861423111072106,2761,174309,,,,,,,,,,,,,,,,,105346,0.16349458694458,58819,39.34390377998352,106503,6.106360197067261,106503.0,5.880088806152344,,,,,,,,
104607825525972194062,3091,382520,,,,,,,,,,,,,,,,,222265,0.2087733745574951,106142,104.21980786323547,222916,5.936466932296753,222916.0,10.686636209487917,,,,,,,,
103537112468125883734,3100,331794,,,,,,,,,,,,,,,,,192852,0.2094559669494629,113853,83.06500959396362,195151,12.276269674301147,195151.0,13.467390537261965,,,,,,,,
107362628080904735459,3134,796192,,,,,,,,,,,,,,,,,469509,0.2212085723876953,260421,145.04788613319397,470372,4.705810070037842,470372.0,21.92325782775879,,,,,,,,
115516333681138986628,3143,204699,,,,,,,,,,,,,,,,,129457,0.2054646015167236,63364,87.06781911849976,129919,4.067855358123779,129919.0,6.298527956008911,,,,,,,,
104290609881668164623,3154,305998,,,,,,,,,,,,,,,,,176808,0.213914155960083,108542,79.06007242202759,179257,18.71122980117798,179257.0,14.606334924697876,,,,,,,,
113171096418029011322,3347,202125,,,,,,,,,,,,,,,,,116590,0.229673147201538,75579,61.22606635093689,118614,17.706554889678955,118614.0,9.0999174118042,,,,,,,,
100720409235366385249,3455,435569,,,,,,,,,,,,,,,,,267518,0.2572207450866699,136713,143.67860579490662,268443,11.260334730148315,268443.0,16.085158586502075,,,,,,,,
115455024457484679647,3490,137466,,,,,,,,,,,,,,,,,75654,0.246824026107788,41424,59.61102342605591,76381,8.765205144882202,76381.0,5.290070533752441,,,,,,,,
111058843129764709244,3508,290468,,,,,,,,,,,,,,,,,178612,0.2633407115936279,80637,192.30136680603027,178947,3.67536187171936,178947.0,9.43342137336731,,,,,,,,
105565257978663183206,3545,294151,,,,,,,,,,,,,,,,,176323,0.2689735889434814,99189,133.47651290893555,176793,6.74883770942688,176793.0,10.12383508682251,,,,,,,,
112573107772208475213,3799,69545,,,,,,,,,,,,,,,,,42734,0.2969708442687988,25386,94.6439049243927,44119,15.830883741378784,44119.0,4.618678569793701,,,,,,,,
101373961279443806744,3814,1133507,,,,,,,,,,,,,,,,,618157,0.4342584609985351,380567,364.5211315155029,618982,8.86149525642395,618982.0,36.16277861595154,,,,,,,,
106724181552911298818,3870,521294,,,,,,,,,,,,,,,,,322873,0.335888147354126,154010,294.3802638053894,323416,8.428006649017334,323416.0,19.515226364135746,,,,,,,,
113718775944980638561,3939,1146177,,,,,,,,,,,,,,,,,694915,0.3466646671295166,371395,440.4828243255615,695265,7.36332893371582,695265.0,36.590357065200806,,,,,,,,
111048918866742956374,4160,527604,,,,,,,,,,,,,,,,,355575,0.3944172859191894,198169,469.6232450008392,356276,15.513717651367188,356276.0,28.924611806869507,,,,,,,,
114147483140782280818,4229,475143,,,,,,,,,,,,,,,,,308652,0.4189333915710449,141238,386.8842656612396,309441,15.83347988128662,309441.0,21.94092702865601,,,,,,,,
106186407539128840569,4289,284304,,,,,,,,,,,,,,,,,165736,0.4033510684967041,101146,225.19844579696647,167742,36.28356170654297,167742.0,17.2075138092041,,,,,,,,
107489144252174167638,4362,1454369,,,,,,,,,,,,,,,,,829734,0.4478471279144287,548009,616.7615661621094,830757,21.10684323310852,830757.0,57.40666484832764,,,,,,,,
107040353898400532534,4369,739046,,,,,,,,,,,,,,,,,499013,0.5668065547943115,0,inf,499202,5.260568857192993,499202.0,31.11206698417664,,,,,,,,
105646458226420473639,4450,1614977,,,,,,,,,,,,,,,,,995143,0.4671621322631836,0,inf,995997,21.51600742340088,995997.0,67.17434930801392,,,,,,,,
104905626100400792399,4482,305075,,,,,,,,,,,,,,,,,182421,0.4659855365753174,0,inf,184050,40.18240261077881,184050.0,18.05738592147827,,,,,,,,
115573545440464933254,4503,299096,,,,,,,,,,,,,,,,,176316,0.4670279026031494,0,inf,177267,25.30037260055542,177267.0,15.850894689559937,,,,,,,,
115273860520983542999,4520,292679,,,,,,,,,,,,,,,,,185737,0.5923900604248047,0,inf,186599,21.74267864227295,186599.0,15.857713222503662,,,,,,,,
100668989009254813743,4586,352373,,,,,,,,,,,,,,,,,213207,0.4965403079986572,0,inf,215166,38.42758893966675,215166.0,23.3885760307312,,,,,,,,
116825083494890429556,4604,479750,,,,,,,,,,,,,,,,,301362,0.4946739673614502,0,inf,302583,18.749998569488525,302583.0,24.43907594680786,,,,,,,,
101626577406833098387,4712,432940,,,,,,,,,,,,,,,,,260219,0.5343422889709473,0,inf,260560,11.621133804321287,260560.0,20.6763608455658,,,,,,,,
109596373340495798827,4720,560624,,,,,,,,,,,,,,,,,350584,0.553361177444458,0,inf,351437,22.776110649108887,351437.0,32.218852043151855,,,,,,,,
112463391491520264813,4720,624800,,,,,,,,,,,,,,,,,392595,0.5430235862731934,0,inf,393634,27.440831184387207,393634.0,37.47787761688232,,,,,,,,
114122960748905067938,4734,662766,,,,,,,,,,,,,,,,,465890,0.7181951999664307,0,inf,466126,7.679057836532593,466126.0,31.980610370635983,,,,,,,,
114124942936679476879,4782,1212982,,,,,,,,,,,,,,,,,687750,0.5346102714538574,0,inf,689382,35.59639024734497,689382.0,60.63608002662659,,,,,,,,
117734260411963901771,4805,415499,,,,,,,,,,,,,,,,,229669,0.6325790882110596,0,inf,230968,38.56394171714783,230968.0,22.704014539718628,,,,,,,,
116931379084245069738,4831,510112,,,,,,,,,,,,,,,,,319691,0.6916995048522949,0,inf,320051,10.50940990447998,320051.0,26.58460783958435,,,,,,,,
106228758905254036967,4842,322165,,,,,,,,,,,,,,,,,177988,0.5637569427490234,0,inf,180943,60.27648210525513,180943.0,24.105849981307983,,,,,,,,
116807883656585676940,4872,416992,,,,,,,,,,,,,,,,,262319,0.5534646511077881,0,inf,263681,38.05796122550965,263681.0,25.15642189979553,,,,,,,,
109130886479781915270,4880,627763,,,,,,,,,,,,,,,,,404403,0.7856893539428711,0,inf,405268,31.21857714653015,405268.0,39.843493700027466,,,,,,,,
103752943025677384806,4895,1596903,,,,,,,,,,,,,,,,,965328,0.5969600677490234,0,inf,966349,29.943812370300293,966349.0,77.27718925476074,,,,,,,,
106382433884876652170,4903,771351,,,,,,,,,,,,,,,,,532907,0.6291577816009521,0,inf,533235,13.858458518981934,533235.0,38.74964737892151,,,,,,,,
112787435697866537461,4926,1270141,,,,,,,,,,,,,,,,,775684,0.7466952800750732,0,inf,776324,21.749659776687626,776324.0,57.18087553977966,,,,,,,,
111091089527727420853,4938,596494,,,,,,,,,,,,,,,,,376737,0.5799829959869385,0,inf,377056,14.305201530456545,377056.0,29.26435732841492,,,,,,,,


==> data/twitter-clustering-vs-ordering.csv <==
ego_id,|V|,|E|,Preordering ILP,Partial Ordering ILP,Clustering ILP,Successive ILPs,Preordering ILP T,Partial Ordering ILP T,Clustering ILP T,Successive ILPs T
98801140,5,5,3.0,3.0,2.0,3.0,0.00083589553833,0.0020883083343505,0.0009412765502929,0.0037009716033935
14711172,6,8,4.0,4.0,2.0,2.0,0.0008337497711181,0.0018482208251953,0.0009021759033203,0.0019488334655761
734493,9,54,52.0,34.0,40.0,52.0,0.0006310939788818,0.0007345676422119,0.0018825531005859,0.0027358531951904
396721965,9,21,13.0,13.0,10.0,10.0,0.0007338523864746,0.0014188289642333,0.0029270648956298,0.0034685134887695
15924858,10,39,24.0,23.0,16.0,24.0,0.0018067359924316,0.0033884048461914,0.0013513565063476,0.0034182071685791
34805698,10,47,34.0,31.0,24.0,30.0,0.0008602142333984,0.0018651485443115,0.0031666755676269,0.0047888755798339
215328630,10,33,19.0,19.0,10.0,12.0,0.0010790824890136,0.0020992755889892,0.0016815662384033,0.0032544136047363
215824411,10,40,35.0,28.0,24.0,30.0,0.0007469654083251,0.0016384124755859,0.0014162063598632,0.0026407241821289
43858661,11,37,22.0,21.0,16.0,21.0,0.0009074211120605,0.0019552707672119,0.0016591548919677,0.0033061504364013
90880254,11,44,26.0,23.0,22.0,26.0,0.0011918544769287,0.0026609897613525,0.0020234584808349,0.0043542385101318
262310943,12,73,54.0,49.0,30.0,41.0,0.0014030933380126,0.0035524368286132,0.0053517818450927,0.0050232410430908
16297193,13,111,83.0,65.0,80.0,80.0,0.0018320083618164,0.0047428607940673,0.0028483867645263,0.0053513050079345
17421011,13,52,34.0,33.0,18.0,29.0,0.0012934207916259,0.0041389465332031,0.0011286735534667,0.0051305294036865
96545499,13,38,22.0,20.0,12.0,17.0,0.0011074542999267,0.0030434131622314,0.0011842250823974,0.0058362483978271
104324908,13,77,62.0,51.0,34.0,51.0,0.0012087821960449,0.002542495727539,0.0013916492462158,0.0047447681427001
16674149,14,63,41.0,33.0,40.0,41.0,0.0013635158538818,0.003171682357788,0.0012698173522949,0.004871129989624
58525541,14,126,100.0,72.0,96.0,96.0,0.0017578601837158,0.0059564113616943,0.0027318000793457,0.005817174911499
101903164,14,51,28.0,27.0,18.0,22.0,0.0015101432800292,0.005511999130249,0.0020258426666259,0.0056002140045166
126067398,14,51,27.0,26.0,20.0,20.0,0.0014629364013671,0.0032629966735839,0.0074834823608398,0.0109305381774902
258955239,14,57,40.0,34.0,26.0,35.0,0.001108169555664,0.0025827884674072,0.0032606124877929,0.0072309970855712
549089429,14,125,105.0,78.0,84.0,100.0,0.0014426708221435,0.0028769969940185,0.0023581981658935,0.0053267478942871
9855382,15,67,41.0,40.0,18.0,23.0,0.0015645027160644,0.004929780960083,0.0177338123321533,0.0205366611480712
33794839,15,71,53.0,49.0,22.0,49.0,0.0012106895446777,0.0032603740692138,0.0011045932769775,0.0071406364440917
176936249,17,50,29.0,29.0,14.0,19.0,0.0015590190887451,0.0031855106353759,0.0098805427551269,0.0155208110809326
241635675,17,82,43.0,43.0,32.0,36.0,0.0032196044921875,0.0072979927062988,0.0075044631958007,0.013310432434082
333881828,17,95,50.0,47.0,40.0,41.0,0.0033848285675048,0.0426220893859863,0.0024631023406982,0.0075633525848388
7144422,18,127,74.0,64.0,60.0,68.0,0.0032675266265869,0.0351526737213134,0.0042371749877929,0.0096857547760009
15053535,18,26,23.0,19.0,12.0,23.0,0.0008304119110107,0.0025672912597656,0.0008542537689208,0.0087745189666748
532617990,19,74,47.0,45.0,32.0,41.0,0.0017023086547851,0.0044918060302734,0.0018506050109863,0.009620189666748
39695043,21,139,78.0,77.0,52.0,64.0,0.0097582340240478,0.009556770324707,0.0153019428253173,0.0234792232513427
105398724,21,166,110.0,99.0,86.0,103.0,0.0038952827453613,0.0083529949188232,0.0020411014556884,0.0098488330841064
18558612,22,296,201.0,169.0,162.0,167.0,0.0090327262878417,0.103407382965088,0.0121617317199707,0.0189933776855468
22252971,23,34,28.0,25.0,14.0,20.0,0.00124192237854,0.0033149719238281,0.0014317035675048,0.013538122177124
61781462,23,147,83.0,83.0,46.0,64.0,0.0046148300170898,0.0145766735076904,0.0033152103424072,0.014601707458496
101859065,23,208,122.0,120.0,74.0,94.0,0.0063986778259277,0.0138459205627441,0.0053436756134033,0.0140125751495361
107172099,23,285,188.0,160.0,146.0,174.0,0.0081048011779785,0.0700368881225586,0.0113043785095214,0.0204789638519287
107511013,24,294,211.0,170.0,154.0,176.0,0.0059633255004882,0.117120265960693,0.0098254680633544,0.0226240158081054
15445811,25,273,184.0,149.0,152.0,167.0,0.0068099498748779,0.0205905437469482,0.0055122375488281,0.0160450935363769
40777046,25,39,28.0,28.0,10.0,21.0,0.0014207363128662,0.0037977695465087,0.0016512870788574,0.0161192417144775
121258930,25,245,141.0,129.0,120.0,129.0,0.0165963172912597,0.0466670989990234,0.0066919326782226,0.0175421237945556
176589903,25,301,211.0,179.0,134.0,183.0,0.0061564445495605,0.08840012550354,0.0132272243499755,0.0242819786071777
207936757,25,412,349.0,246.0,280.0,310.0,0.005406379699707,0.0157864093780517,0.0118653774261474,0.0216176509857177
14505838,26,280,191.0,175.0,140.0,183.0,0.0364716053009033,0.0228466987609863,0.0046424865722656,0.0181114673614501
17874544,26,107,81.0,81.0,16.0,47.0,0.002314805984497,0.007045030593872,0.0024759769439697,0.01611328125
71091272,26,97,51.0,50.0,26.0,43.0,0.0141332149505615,0.0122921466827392,0.0097367763519287,0.0253393650054931
116808228,26,56,38.0,37.0,22.0,28.0,0.0018212795257568,0.0048542022705078,0.0019011497497558,0.0170545578002929
484991854,27,326,208.0,175.0,158.0,172.0,0.0089027881622314,0.440819978713989,0.0080235004425048,0.0198094844818115
53235381,28,275,162.0,141.0,122.0,150.0,0.010155439376831,0.17290449142456,0.0473647117614746,0.059885025024414
136341512,28,348,247.0,172.0,234.0,243.0,0.0078217983245849,0.432968378067017,0.0072226524353027,0.0198278427124023
276843589,28,232,162.0,121.0,152.0,157.0,0.0053880214691162,0.0206282138824462,0.0056140422821044,0.0187840461730957
307478701,28,126,72.0,71.0,28.0,43.0,0.0061817169189453,0.0511236190795898,0.0041830539703369,0.021287202835083
356897757,28,52,34.0,33.0,18.0,30.0,0.0018775463104248,0.0055429935455322,0.0024585723876953,0.0207185745239257
6253282,29,536,359.0,267.0,358.0,359.0,0.0179359912872314,2.30133771896362,0.0227642059326171,0.0351381301879882
18988524,29,157,94.0,92.0,44.0,63.0,0.0176918506622314,0.0384740829467773,0.0058841705322265,0.0227444171905517
324201646,29,238,156.0,148.0,82.0,106.0,0.149603843688965,0.170835971832275,0.0976591110229492,0.114917755126953
15589323,30,176,87.0,87.0,50.0,56.0,0.06435227394104,0.0837306976318359,0.0320315361022949,0.0450081825256347
18681592,30,71,40.0,39.0,24.0,32.0,0.0024709701538085,0.0169177055358886,0.003603458404541,0.0233347415924072
31464977,30,156,87.0,85.0,64.0,77.0,0.0244545936584472,0.0508584976196289,0.0045745372772216,0.061673879623413
151246522,30,442,268.0,234.0,228.0,242.0,0.0254778861999511,0.366776466369629,0.0251038074493408,0.0381379127502441
182609394,30,272,180.0,169.0,122.0,171.0,0.0122406482696533,0.0189836025238037,0.0060091018676757,0.0207254886627197
259365099,30,122,77.0,75.0,30.0,58.0,0.0031678676605224,0.0103011131286621,0.0095589160919189,0.0298752784729003
19976791,31,216,125.0,122.0,54.0,79.0,0.008906602859497,0.0891313552856445,0.0790722370147705,0.0832417011260986
11928542,32,326,175.0,157.0,154.0,170.0,0.0268492698669433,0.968957185745239,0.0086026191711425,0.0269134044647216
15859268,32,216,109.0,108.0,64.0,65.0,0.0356504917144775,0.166395902633667,0.130151271820068,0.140918016433716
18470775,32,427,285.0,252.0,184.0,267.0,0.0153121948242187,0.134793519973755,0.0370738506317138,0.0552377700805664
84114921,32,309,209.0,162.0,192.0,199.0,0.0068180561065673,0.0901896953582763,0.0074164867401123,0.0229785442352294
98345808,32,139,81.0,73.0,64.0,69.0,0.0045840740203857,0.0542476177215576,0.0394139289855957,0.0643155574798584
21731779,33,64,40.0,39.0,20.0,33.0,0.0025489330291748,0.0083131790161132,0.0027022361755371,0.0290837287902832
61890555,33,152,84.0,81.0,56.0,69.0,0.0052378177642822,0.0192344188690185,0.0075769424438476,0.0288567543029785
120157205,33,358,210.0,204.0,138.0,150.0,0.0741674900054931,0.0913965702056884,0.0305938720703125,0.0552089214324951
7424642,34,661,417.0,337.0,398.0,412.0,0.0486958026885986,21.1790709495544,0.032336950302124,0.052762746810913
137527381,34,455,355.0,241.0,336.0,339.0,0.0095179080963134,0.0355870723724365,0.0072453022003173,0.0244169235229492
167901620,34,325,191.0,191.0,106.0,129.0,0.0544471740722656,0.0672645568847656,0.09918212890625,0.147945880889893
15797184,35,138,86.0,75.0,62.0,73.0,0.0074021816253662,0.0347778797149658,0.0039973258972167,0.0250551700592041
66100530,35,126,87.0,85.0,34.0,70.0,0.0033364295959472,0.0152101516723632,0.0030891895294189,0.0324847698211669
157488488,35,105,70.0,60.0,48.0,60.0,0.0030064582824707,0.0101218223571777,0.0107262134552001,0.0365886688232421
311227912,35,276,134.0,134.0,88.0,99.0,0.196439266204834,0.313403844833374,0.271216154098511,0.281880140304565
64253854,36,81,47.0,46.0,26.0,41.0,0.0040595531463623,0.0194895267486572,0.0049052238464355,0.0340583324432373
198370650,36,264,142.0,141.0,72.0,87.0,0.0917584896087646,0.115234851837158,0.0251555442810058,0.0490610599517822
287519521,36,201,112.0,112.0,64.0,97.0,0.0430185794830322,0.0585279464721679,0.0051894187927246,0.0324032306671142
42098834,37,448,293.0,273.0,178.0,232.0,0.0192515850067138,0.0499510765075683,0.0245790481567382,0.0483520030975341
68179571,37,241,135.0,129.0,92.0,106.0,0.0209929943084716,0.0961968898773193,0.0092678070068359,0.0343134403228759
110536616,38,429,238.0,224.0,144.0,189.0,0.386015176773071,11.3727052211761,0.237881422042847,0.275840044021606
119897041,38,569,320.0,310.0,200.0,263.0,1.25812315940857,16.8419544696808,0.0605719089508056,0.078866958618164
249831237,38,249,149.0,145.0,68.0,80.0,0.0130801200866699,0.064948558807373,0.094545841217041,0.119103193283081
364664695,38,460,266.0,264.0,144.0,179.0,0.672777891159058,0.439578294754028,0.368179559707642,0.418475389480591
16476088,39,350,181.0,180.0,122.0,149.0,0.0780303478240966,0.280953407287598,0.0876946449279785,0.119039535522461
21337501,39,195,105.0,101.0,64.0,83.0,0.0589430332183837,0.105714321136475,0.044581651687622,0.0714271068572998
6650612,40,115,70.0,61.0,52.0,61.0,0.0041992664337158,0.0170044898986816,0.0231988430023193,0.0545630455017089
31457243,40,303,188.0,188.0,56.0,120.0,0.0168514251708984,0.117431402206421,0.0616152286529541,0.088979959487915
197731654,40,138,91.0,89.0,44.0,66.0,0.0041823387145996,0.0141308307647705,0.0048804283142089,0.036339521408081
20119746,41,208,137.0,124.0,80.0,105.0,0.0058088302612304,0.0238702297210693,0.0191302299499511,0.0493981838226318
54331626,41,250,123.0,123.0,76.0,99.0,0.310503959655762,0.340146541595459,0.137961387634277,0.166515111923218
64496469,41,400,201.0,197.0,130.0,138.0,1.05966782569885,2.06230211257935,0.295816898345947,0.216427326202392
259884200,41,675,447.0,402.0,280.0,311.0,0.0808556079864502,0.473304033279419,0.054722785949707,0.0818891525268554
14327149,42,111,72.0,69.0,36.0,50.0,0.0037846565246582,0.0130352973937988,0.0039231777191162,0.0388267040252685
62740714,42,521,266.0,265.0,148.0,173.0,2.70610308647156,10.0127267837524,0.0361785888671875,0.0657939910888671
176872879,42,248,135.0,134.0,82.0,109.0,0.102183103561401,0.0949668884277343,0.0064725875854492,0.0414662361145019
237845487,42,255,150.0,137.0,104.0,113.0,0.0094945430755615,0.105941772460938,0.0193796157836914,0.0511648654937744
33060624,44,196,123.0,110.0,88.0,93.0,0.0070579051971435,0.0186555385589599,0.0204482078552246,0.0642182826995849
48730516,44,341,198.0,191.0,114.0,123.0,0.0131936073303222,0.048002004623413,0.0705482959747314,0.148867845535278
62609430,45,787,443.0,425.0,264.0,352.0,14.5319602489471,431.483999252319,1.00587773323059,1.0783224105835
68480165,45,207,119.0,113.0,82.0,103.0,0.0119326114654541,0.0811405181884765,0.0118384361267089,0.0555670261383056
1775731,46,567,340.0,335.0,172.0,243.0,0.21711802482605,0.0915932655334472,0.0867307186126709,0.128592491149902
15001424,46,217,125.0,122.0,82.0,97.0,0.0087490081787109,0.02512788772583,0.00632905960083,0.0503091812133789
23469247,46,413,234.0,233.0,88.0,99.0,0.150048971176147,0.761610984802246,0.530413389205933,0.568123817443848
279854450,46,443,256.0,236.0,178.0,204.0,0.0404729843139648,0.958358764648438,0.370937824249268,0.382741689682007
14150874,47,224,137.0,135.0,68.0,89.0,0.0105595588684082,0.0663971900939941,0.0134181976318359,0.0552999973297119
400867704,47,340,157.0,156.0,120.0,127.0,1.04595351219177,1.5158052444458,0.399397373199463,0.39928936958313
86664924,48,441,218.0,216.0,146.0,165.0,3.16677355766296,1.97349500656128,0.0540418624877929,0.0925350189208984
104615636,48,506,268.0,264.0,172.0,207.0,1.19761967658997,1.95641469955444,0.0870215892791748,0.133442401885986
297985585,48,552,290.0,287.0,138.0,177.0,2.00813055038452,12.9968223571777,1.20760679244995,1.02830147743225
16505296,49,417,250.0,217.0,206.0,226.0,0.0218615531921386,0.645344257354736,0.0135478973388671,0.0536797046661376
17135931,49,522,293.0,292.0,148.0,215.0,0.114879369735718,0.32371187210083,0.254409551620483,0.289789438247681
45145944,49,199,117.0,115.0,54.0,98.0,0.0077278614044189,0.0253889560699462,0.0197932720184326,0.118562459945679
73298877,49,134,93.0,85.0,58.0,87.0,0.0052404403686523,0.0280346870422363,0.0077641010284423,0.0566804409027099
27595997,50,303,159.0,158.0,88.0,93.0,0.105122327804565,0.127284049987793,0.0175154209136962,0.0610432624816894
49098552,50,164,99.0,98.0,48.0,73.0,0.00639009475708,0.0202147960662841,0.0119481086730957,0.0656895637512207
355823615,50,463,312.0,297.0,132.0,194.0,0.018146276473999,0.0450019836425781,0.560787200927734,0.620758295059204
16105942,51,594,347.0,347.0,132.0,178.0,0.0914359092712402,0.399213314056396,0.146541357040405,0.202892541885376
21364753,51,732,470.0,385.0,422.0,438.0,0.0426478385925293,0.418286085128784,0.0226361751556396,0.0649957656860351
25344777,51,653,322.0,321.0,202.0,221.0,24.8398351669312,36.6531693935394,11.1005001068115,10.8692221641541
43194901,51,313,193.0,191.0,76.0,105.0,0.0125651359558105,0.0833699703216552,0.0257506370544433,0.0717637538909912
207594668,51,223,125.0,112.0,88.0,102.0,0.0099744796752929,0.141384840011597,0.0171840190887451,0.0689804553985595
358845982,51,888,576.0,569.0,198.0,281.0,1.77724766731262,11.2251138687134,3.4724497795105,3.5695207118988
21028234,52,344,179.0,179.0,82.0,115.0,0.0181288719177246,0.082374095916748,0.188002347946167,0.290633201599121
2890961,53,554,281.0,266.0,256.0,260.0,1.95367693901062,2.43399786949158,0.0214958190917968,0.0708467960357666
21816783,53,271,187.0,156.0,142.0,156.0,0.0079283714294433,0.0389623641967773,0.0134732723236083,0.0611484050750732
19283723,54,532,310.0,265.0,268.0,294.0,0.0594587326049804,4.06401920318604,0.022723913192749,0.0691795349121093
25650268,54,190,123.0,113.0,70.0,103.0,0.0073890686035156,0.0153374671936035,0.0136582851409912,0.073188304901123
227785045,54,408,242.0,233.0,138.0,200.0,0.223205089569092,0.354094982147217,0.0290389060974121,0.0779652595520019
1239671,55,934,506.0,478.0,372.0,372.0,229.46856045723,113.654990434647,0.240081787109375,0.289379835128784
15420650,55,815,524.0,436.0,414.0,467.0,0.043191909790039,61.8721714019775,0.0277957916259765,0.0730180740356445
18135029,55,759,408.0,405.0,210.0,263.0,24.178638458252,20.8548769950867,0.778129577636719,0.891717433929443
61158706,55,420,226.0,216.0,152.0,191.0,0.974807739257812,2.02435970306396,0.516573429107666,0.683971881866455
16421962,56,307,187.0,181.0,94.0,134.0,0.0123312473297119,0.0251295566558837,0.0181033611297607,0.0792574882507324
19725644,56,393,238.0,238.0,66.0,108.0,0.0169069766998291,0.024717092514038,0.0558767318725585,0.122446537017822
521489919,56,150,96.0,94.0,42.0,75.0,0.0080571174621582,0.0236303806304931,0.015960693359375,0.0949206352233886
742143,57,747,403.0,402.0,152.0,218.0,8.88549041748047,14.1335003376007,5.22432947158814,5.45633387565613
13460312,57,561,288.0,287.0,140.0,172.0,0.08309006690979,0.486027956008911,0.286949396133423,0.278132438659668
40022380,57,321,184.0,172.0,124.0,156.0,0.042673110961914,0.166915893554688,0.0149006843566894,0.0772881507873535
321652589,57,733,394.0,375.0,270.0,287.0,14.1428999900818,356.425027370453,0.182995557785034,0.236973285675049
44394333,58,475,275.0,270.0,138.0,151.0,0.0254106521606445,0.0495784282684326,0.136506319046021,0.223730802536011
165580617,58,719,398.0,392.0,208.0,273.0,6.06637763977051,6.75208926200867,0.630918264389038,0.723314046859741
14936377,59,667,372.0,371.0,160.0,200.0,0.143636226654053,0.405963659286499,0.869126796722412,0.764544010162354
15642031,59,354,220.0,187.0,184.0,206.0,0.0234761238098144,0.126109838485718,0.0381948947906494,0.0981636047363281
25179170,59,327,183.0,181.0,94.0,144.0,0.0220739841461181,0.152831077575684,0.11050820350647,0.15180230140686
191896931,60,589,278.0,277.0,176.0,208.0,55.11692237854,92.1703412532806,6.07120156288147,6.27868175506592
381688396,60,418,232.0,225.0,132.0,156.0,0.0358889102935791,0.137946367263794,0.235687494277954,0.371602296829224
3338681,61,331,194.0,161.0,166.0,178.0,0.0150063037872314,0.376973390579224,0.0155224800109863,0.0836381912231445
18996905,61,750,440.0,435.0,182.0,209.0,0.318756580352783,0.990450859069824,1.8965961933136,2.18850421905518
54168315,61,371,213.0,210.0,118.0,173.0,0.0605621337890625,0.134223699569702,0.0168817043304443,0.09126877784729
253863144,61,523,285.0,278.0,164.0,223.0,0.789769649505615,2.75805735588074,0.0372447967529296,0.105559587478638
16437633,62,269,154.0,149.0,84.0,101.0,0.0127844810485839,0.0249927043914794,0.11764669418335,0.163603067398071
42676302,62,561,378.0,378.0,76.0,204.0,0.0204291343688964,0.0313057899475097,0.239493370056152,0.30492639541626
143344048,62,444,224.0,224.0,118.0,150.0,0.312860488891601,0.494072914123535,0.255162477493286,0.440773725509643
315418321,62,487,243.0,241.0,128.0,168.0,1.63780999183655,4.6875491142273,0.104722738265991,0.188851833343506
21222922,63,245,132.0,125.0,92.0,103.0,0.0615444183349609,0.118004560470581,0.0838689804077148,0.137504816055298
237019614,63,774,418.0,412.0,230.0,281.0,6.66754126548767,7.39154195785522,0.119150876998901,0.142359733581543
258447233,63,950,487.0,476.0,356.0,388.0,160.59396481514,199.545372009277,0.184605121612549,0.241802453994751
5747502,64,721,366.0,366.0,154.0,209.0,98.491073846817,67.1965303421021,3.87222266197205,3.934241771698
14521330,64,476,238.0,238.0,120.0,146.0,0.488836288452148,0.522922515869141,0.185014963150024,0.295040607452393
30970675,64,467,222.0,221.0,94.0,125.0,9.27236580848694,7.47175478935242,1.16684484481812,1.40275311470032
65360846,64,357,218.0,217.0,56.0,133.0,0.0177094936370849,0.0308368206024169,0.0179028511047363,0.158282518386841
428333,65,1242,713.0,711.0,274.0,375.0,7.45352983474731,21.1777544021606,76.5559341907501,76.468462228775
15533771,65,380,217.0,217.0,72.0,108.0,0.0203773975372314,0.0426163673400878,0.13672137260437,0.253568172454834
74264908,65,512,286.0,274.0,174.0,210.0,0.1186203956604,0.741271495819092,0.0465812683105468,0.126473665237427
86799233,65,553,301.0,301.0,122.0,184.0,0.0895748138427734,0.254230499267578,0.434281826019287,0.532911777496338
116388817,65,209,123.0,119.0,66.0,93.0,0.0279078483581542,0.0896589756011962,0.0121173858642578,0.0981056690216064
127912925,65,836,495.0,492.0,228.0,270.0,0.11765718460083,0.386565446853638,0.238614797592163,0.292833805084229
320527944,65,162,89.0,84.0,58.0,65.0,0.0299124717712402,0.0461566448211669,0.0777294635772705,0.215065002441406
36544954,66,402,217.0,214.0,98.0,130.0,0.030205488204956,0.162778854370117,0.134069919586182,0.234662532806396
130734452,66,91,76.0,75.0,18.0,66.0,0.0080289840698242,0.0166263580322265,0.0085573196411132,0.128095626831055
477094958,66,442,246.0,245.0,90.0,142.0,0.0251040458679199,0.0532042980194091,0.196830749511719,0.295952558517456
2257971,67,435,257.0,257.0,86.0,137.0,0.0481953620910644,0.151244640350342,0.196021318435669,0.305934906005859
39070445,67,654,382.0,382.0,98.0,193.0,0.305921077728271,0.876241683959961,0.68386697769165,0.644237756729126
229969377,67,644,380.0,371.0,196.0,315.0,3.07187032699585,4.10511946678162,0.101812601089478,0.217733860015869
21077642,68,316,179.0,177.0,80.0,87.0,0.0178010463714599,0.0790450572967529,0.0746502876281738,0.202224493026733
122216533,68,335,191.0,190.0,72.0,116.0,0.0368850231170654,0.125152826309204,0.107580661773682,0.225382804870605
191916463,69,474,317.0,255.0,204.0,246.0,0.0224361419677734,0.149678468704224,0.14465856552124,0.261386871337891
203868162,69,648,359.0,348.0,224.0,273.0,0.275926828384399,0.48967432975769,0.0996885299682617,0.190805912017822
397688944,69,690,371.0,361.0,214.0,263.0,0.34748363494873,5.50267338752747,0.026066780090332,0.140161514282227
70620846,70,672,378.0,377.0,196.0,278.0,0.309645891189575,0.525657892227173,0.0673198699951171,0.265013933181763
198628427,70,779,478.0,477.0,112.0,178.0,0.0956997871398925,0.363187551498413,0.43204402923584,0.772777795791626
23889102,71,345,220.0,217.0,60.0,123.0,0.0153689384460449,0.0257439613342285,0.0304157733917236,0.137657403945923
31313454,71,461,329.0,279.0,224.0,296.0,0.0156879425048828,0.028165578842163,0.0135779380798339,0.102064371109009
13747362,72,672,349.0,319.0,256.0,278.0,0.211001873016357,77.5476987361908,0.36053204536438,0.510470151901245
14840869,72,811,461.0,434.0,224.0,280.0,12.6489436626434,9.66250729560852,1.05417132377625,1.15638327598572
160839015,72,791,375.0,375.0,130.0,182.0,41.5541615486145,87.8299009799957,3.33229827880859,3.24670314788818
26234692,73,307,197.0,180.0,106.0,160.0,0.0162174701690673,0.0564010143280029,0.0334656238555908,0.130491971969605
32289713,73,372,232.0,206.0,172.0,202.0,0.0180182456970214,0.164881944656372,0.0168461799621582,0.104820251464844
40818894,73,861,424.0,417.0,198.0,238.0,82.7230348587036,333.770901203156,6.3350715637207,6.56052589416504
117029850,73,557,379.0,378.0,84.0,148.0,0.0263466835021972,0.0331649780273437,0.243543148040771,0.312467098236084
186354564,73,1128,600.0,596.0,308.0,362.0,68.4447505474091,278.394691944122,4.99868750572205,4.85557818412781
24907197,74,280,150.0,143.0,108.0,125.0,0.0452399253845214,0.302061080932617,0.110816240310669,0.225345849990845
135704499,74,513,319.0,274.0,256.0,294.0,0.0284104347229003,0.228297472000122,0.0332350730895996,0.138971328735352
14618160,75,583,305.0,304.0,144.0,187.0,0.978153467178345,1.09283089637756,0.54537296295166,0.634678840637207
50189671,75,531,320.0,281.0,208.0,286.0,2.41346859931946,19.7455728054047,0.337635278701782,0.454610347747803
88931752,75,204,124.0,117.0,52.0,90.0,0.0139217376708984,0.0484809875488281,0.0173091888427734,0.139926671981811
17022544,76,651,365.0,337.0,250.0,283.0,0.0878548622131347,17.3790352344513,0.0666863918304443,0.16598916053772
35166642,76,622,286.0,282.0,192.0,203.0,62.0764994621277,241.199760198593,1.56926560401917,1.5560474395752
321620987,76,558,320.0,285.0,236.0,255.0,0.0596296787261962,0.206991672515869,0.0865383148193359,0.181429386138916
14404235,77,557,348.0,296.0,260.0,281.0,0.0260071754455566,1.46477794647217,0.027327537536621,0.174459457397461
135895585,77,716,446.0,407.0,256.0,349.0,0.0445399284362793,1.41820502281189,0.0465021133422851,0.151457071304321
21318259,78,1068,657.0,634.0,298.0,419.0,0.216934204101562,11.7330892086029,0.162060260772705,0.261296033859253
22970486,79,613,349.0,342.0,188.0,223.0,0.132739543914795,0.578349351882935,0.0439586639404296,0.148252248764038
45857296,79,367,204.0,203.0,72.0,110.0,0.0273599624633789,0.186926603317261,0.111025333404541,0.23508358001709
73738774,79,883,528.0,527.0,164.0,360.0,1.66873574256897,3.57158637046814,1.61312770843506,1.7095742225647
154648125,79,416,237.0,237.0,82.0,114.0,0.0275614261627197,0.0623118877410888,0.399730682373047,0.50316309928894
189592841,79,505,299.0,286.0,180.0,218.0,0.0476701259613037,0.303082704544067,0.118485689163208,0.223245143890381
14984096,80,657,343.0,341.0,164.0,197.0,1.15073537826538,1.28171300888062,1.15629315376282,1.26699376106262
40705032,80,392,232.0,219.0,146.0,173.0,0.0223925113677978,0.0883746147155761,0.0220587253570556,0.145971775054932
45333725,80,371,273.0,260.0,96.0,190.0,0.0182511806488037,0.0501861572265625,0.0724818706512451,0.253431558609009
54791004,80,985,511.0,496.0,292.0,352.0,12.5888538360596,364.399639606476,0.942884922027588,0.946244239807129
248523038,80,698,387.0,376.0,216.0,283.0,0.335958242416382,1.15908217430115,0.123979806900024,0.243074655532837
296218728,80,1051,529.0,526.0,314.0,338.0,136.325155258179,256.92146730423,13.1718785762787,14.159116268158
368018677,80,438,273.0,271.0,64.0,144.0,0.0524837970733642,0.151854276657105,0.110149383544922,0.247004270553589
103991905,81,615,346.0,328.0,202.0,224.0,0.1136314868927,0.562621831893921,0.210001707077026,0.390947103500366
55928029,82,731,405.0,402.0,174.0,239.0,13.17791056633,6.03877234458923,0.555526256561279,0.591718196868897
87004822,82,671,363.0,349.0,208.0,257.0,1.09054374694824,4.08499217033386,0.237112760543823,0.337827444076538
17770689,83,400,245.0,243.0,88.0,131.0,0.0230383872985839,0.13435959815979,0.0860702991485595,0.257787942886352
24636631,83,544,294.0,293.0,136.0,183.0,0.416277408599854,0.616097211837769,0.160443544387817,0.354012012481689
26585095,83,614,397.0,392.0,84.0,173.0,0.0454752445220947,0.0615561008453369,0.485893726348877,0.691031932830811
42522911,83,299,178.0,173.0,76.0,120.0,0.0170502662658691,0.0492212772369384,0.0656831264495849,0.192807674407959
66841215,83,545,307.0,278.0,242.0,273.0,0.213450193405151,0.543085098266602,0.0900409221649169,0.211050510406494
11784842,84,656,384.0,345.0,272.0,329.0,0.106838226318359,23.0282957553864,0.0556473731994628,0.231422662734985
39157827,84,406,238.0,232.0,112.0,168.0,0.0244021415710449,0.236016273498535,0.0939266681671142,0.224316835403442
80479756,84,582,361.0,351.0,132.0,178.0,0.037163496017456,0.103827714920044,0.328005790710449,0.360541343688965
402970625,84,736,411.0,411.0,124.0,196.0,0.0640993118286132,0.102721452713013,0.781805992126465,1.24973964691162
29357507,85,496,285.0,266.0,168.0,231.0,0.0317902565002441,0.460599660873413,0.0774435997009277,0.206125974655151
212718048,85,414,209.0,202.0,148.0,175.0,1.74994587898254,3.12402558326721,0.147777795791626,0.263396978378296
18917716,86,356,211.0,204.0,116.0,146.0,0.0220544338226318,0.12082052230835,0.0370292663574218,0.169961214065552
5506012,87,760,366.0,362.0,228.0,256.0,196.160587072372,343.841920137405,0.307335615158081,0.457415342330933
613313,88,968,472.0,468.0,252.0,294.0,148.534470558167,176.810718774796,2.06852960586548,2.16832232475281
15947217,88,458,258.0,245.0,166.0,215.0,0.291107892990112,0.710124492645264,0.0379731655120849,0.188390731811523
29034979,88,553,334.0,303.0,246.0,277.0,0.0764274597167968,0.33226466178894,0.0628983974456787,0.207053422927856
52442002,88,1091,652.0,650.0,204.0,270.0,0.276535272598267,2.03609585762024,4.58544445037842,4.81634640693665
66804457,88,285,175.0,173.0,64.0,99.0,0.021679401397705,0.0374670028686523,0.0675568580627441,0.251581907272339
19225156,89,441,222.0,219.0,128.0,133.0,1.86394834518433,1.57516980171204,1.42492008209229,1.6561906337738
51775432,89,488,294.0,270.0,196.0,220.0,0.0298519134521484,0.103047370910644,0.033541202545166,0.168615341186523
69624952,89,734,391.0,389.0,166.0,202.0,0.498302698135376,0.980904579162598,0.496581077575684,0.753360509872437
14827526,90,276,180.0,177.0,64.0,125.0,0.0234324932098388,0.0393610000610351,0.0471343994140625,0.246422290802002
17636894,90,568,314.0,313.0,98.0,129.0,0.0499310493469238,0.0795340538024902,2.16297674179077,2.16372156143188
20446839,90,546,305.0,300.0,174.0,266.0,0.604168176651001,1.09739398956299,0.0304529666900634,0.192010641098022
70492333,90,987,547.0,546.0,218.0,294.0,2.99703240394592,4.23336958885193,2.45715141296387,2.61177372932434
237049769,90,602,360.0,359.0,124.0,197.0,0.0381028652191162,0.0575065612792968,0.50041937828064,0.613056659698486
94147192,91,488,303.0,295.0,122.0,169.0,0.0395560264587402,0.083695650100708,0.461413145065308,0.54395866394043
103431502,91,473,287.0,285.0,100.0,195.0,0.0289680957794189,0.0828349590301513,0.162499904632568,0.331859588623047
184755890,91,572,305.0,305.0,130.0,186.0,0.183057308197021,0.232400178909302,0.201249122619629,0.392231464385986
31179985,92,578,318.0,318.0,126.0,180.0,0.12075400352478,0.247994899749756,0.705432176589966,0.698740720748901
75321229,92,533,265.0,263.0,126.0,163.0,2.33419609069824,4.21918606758118,0.623315572738647,0.837570667266846
261973875,92,946,517.0,515.0,220.0,340.0,16.7457444667816,16.0259997844696,2.21190500259399,2.14712047576904
14719129,93,456,249.0,243.0,152.0,174.0,0.0439438819885253,0.207417964935303,0.180761575698853,0.333172798156738
18571832,93,788,410.0,409.0,146.0,180.0,0.724757432937622,1.48981118202209,2.91914415359497,2.96468091011047
26335321,93,627,371.0,354.0,184.0,256.0,0.0591101646423339,1.07283782958984,0.190978765487671,0.342228412628174
37977732,93,703,342.0,334.0,234.0,246.0,13.5846738815308,45.656946182251,0.830519914627075,1.03138661384583
70123665,93,1026,532.0,531.0,278.0,342.0,6.83173227310181,4.60192441940308,0.436280727386475,0.567773580551147
99841247,93,619,409.0,406.0,130.0,230.0,0.0303168296813964,0.14377236366272,0.160720586776733,0.388257026672363
171536167,93,245,152.0,146.0,76.0,105.0,0.0430207252502441,0.163991212844849,0.0656511783599853,0.276963233947754
16279105,94,731,442.0,438.0,170.0,247.0,0.206856727600098,0.275292158126831,0.125844955444336,0.28774356842041
16834201,94,529,346.0,324.0,182.0,288.0,0.0298347473144531,0.409543991088867,0.0616326332092285,0.235713243484497
21132431,94,585,292.0,287.0,160.0,208.0,3.51183533668518,5.89293336868286,0.470471858978272,0.727048397064209
37112942,94,719,363.0,354.0,256.0,289.0,22.0776426792145,35.8963804244995,0.34701657295227,0.498083829879761
54460963,94,1028,556.0,539.0,292.0,398.0,11.8421466350555,308.914659261703,0.0595099925994873,0.201809644699097
15129912,95,692,357.0,356.0,130.0,203.0,0.995450019836426,3.77592492103577,1.60050129890442,1.80788993835449
28205087,95,1376,756.0,750.0,290.0,393.0,3.11323428153992,12.1670746803284,4.98469424247742,4.90701651573181
166252256,95,1412,794.0,752.0,498.0,618.0,2.19755721092224,19.0815150737762,0.624751567840576,0.783411264419556
6018292,96,463,282.0,274.0,122.0,171.0,0.0308234691619873,0.0731639862060546,0.058039903640747,0.306039094924927
17627996,96,283,191.0,190.0,44.0,102.0,0.0216403007507324,0.0492427349090576,0.0302248001098632,0.262913942337036
16610683,97,554,366.0,338.0,156.0,281.0,0.0343663692474365,0.0642151832580566,0.154214382171631,0.359288930892944
117809922,97,1227,676.0,675.0,222.0,319.0,11.1139509677887,35.2977426052094,22.3436098098755,23.9392857551575
493138720,97,820,444.0,439.0,202.0,311.0,2.24220252037048,6.3477418422699,1.78559827804565,2.39692187309265
30310904,98,1083,563.0,532.0,360.0,394.0,1.08774995803833,91.7916414737701,1.19127774238586,1.58587884902954
32574761,98,556,325.0,312.0,200.0,239.0,0.047267198562622,0.678693532943726,0.0935242176055908,0.292724609375
202346485,98,816,417.0,402.0,216.0,271.0,17.5657606124878,197.529365777969,3.8126208782196,4.0791003704071
269559495,98,894,448.0,444.0,236.0,289.0,5.18561959266663,13.6480417251587,0.402220726013184,0.571439743041992
318760490,98,1123,655.0,642.0,260.0,378.0,0.515049934387207,6.02966594696045,2.22197985649109,2.26953220367432
22958268,99,1021,548.0,527.0,342.0,407.0,1.59541773796082,94.3198745250702,0.0793159008026123,0.253208160400391
128135741,99,450,255.0,249.0,94.0,163.0,0.0310008525848388,0.190374374389648,0.167512893676758,0.443542957305908
5773532,101,1090,538.0,528.0,266.0,318.0,67.6162593364716,196.268141746521,0.680983304977417,0.874277114868164
15099384,102,894,437.0,433.0,168.0,201.0,12.1272151470184,30.7030408382416,5.7890899181366,5.68272566795349
78391198,102,610,397.0,397.0,84.0,183.0,0.0455968379974365,0.0805540084838867,0.146804332733154,0.420874834060669
18687625,103,450,271.0,271.0,82.0,129.0,0.0358624458312988,0.0670027732849121,0.144923686981201,0.395629405975342
33080832,103,366,203.0,191.0,134.0,166.0,0.370596647262573,0.414827108383179,0.159835815429688,0.35461950302124
16606585,104,1146,595.0,589.0,338.0,431.0,329.796814680099,265.794718980789,0.470704078674316,0.66198205947876
65185224,104,858,509.0,506.0,222.0,280.0,1.14924240112305,2.0213782787323,2.21453285217285,2.33870792388916
54695584,105,1209,673.0,663.0,288.0,374.0,0.75973653793335,3.29682636260986,0.429788589477539,0.611455202102661
110755733,105,712,394.0,394.0,128.0,209.0,0.432241439819336,0.596388101577759,1.56174397468567,2.24199151992798
623623,106,521,350.0,345.0,128.0,246.0,0.0356481075286865,0.0639665126800537,0.0673680305480957,0.405460357666016
4258591,106,837,452.0,446.0,204.0,289.0,11.5826506614685,19.5944337844849,2.8136682510376,3.13971614837646
22751884,106,488,281.0,270.0,138.0,177.0,0.0400927066802978,0.14970850944519,0.195125341415405,0.450869560241699
4387041,107,620,363.0,349.0,222.0,264.0,0.0713253021240234,0.278368949890137,0.124838590621948,0.325843811035156
18690700,107,364,220.0,215.0,88.0,140.0,0.0574774742126464,0.268686771392822,0.0802259445190429,0.349226474761963
179065820,107,819,464.0,462.0,148.0,196.0,0.11863899230957,0.276620149612427,1.12415957450867,1.57379961013794
49414491,108,294,177.0,176.0,74.0,124.0,0.0302364826202392,0.0572144985198974,0.0533893108367919,0.331733703613281
81938351,109,580,323.0,318.0,148.0,190.0,0.311833143234253,0.509538173675537,0.237841606140137,0.646225929260254
199483163,109,1028,541.0,515.0,324.0,353.0,6.43818879127502,42.5279538631439,0.631843328475952,1.1153678894043
17912917,110,523,288.0,269.0,172.0,227.0,0.755155563354492,1.00720763206482,0.488979339599609,0.788291454315186
22745706,110,867,473.0,465.0,270.0,304.0,51.3646068572998,231.340421438217,0.599828243255615,0.907519102096558
125098615,110,811,421.0,419.0,166.0,211.0,0.215870380401611,0.540365695953369,2.71474289894104,2.75944876670837
40564708,111,522,353.0,348.0,116.0,249.0,0.0313243865966796,0.0763270854949951,0.0642740726470947,0.386075496673584
12415722,112,2114,1227.0,1116.0,702.0,829.0,7.17976903915405,211.176481246948,34.7845230102539,36.0298767089844
18201401,112,461,276.0,274.0,106.0,149.0,0.0341930389404296,0.236745834350586,0.134639263153076,0.496749639511108
494538543,112,637,382.0,380.0,116.0,189.0,0.0670893192291259,0.289748430252075,0.26458740234375,0.440412521362305
83478370,113,1061,574.0,572.0,204.0,307.0,3.35899448394775,8.20063972473145,6.55259251594543,6.68926072120667
18270489,114,693,418.0,418.0,120.0,211.0,0.0455663204193115,0.127909183502197,0.416501760482788,0.640766620635986
75343905,114,585,263.0,262.0,154.0,164.0,190.911540985107,109.706425428391,2.29034876823425,2.40628218650818
759679,115,782,397.0,389.0,222.0,272.0,0.516036510467529,1.8883376121521,0.804666757583618,1.16290211677551
15419775,115,996,478.0,475.0,194.0,244.0,198.914112091064,429.561358451843,6.37384915351868,5.85370445251465
23790454,116,1252,705.0,703.0,300.0,445.0,122.150686979294,49.2461388111115,2.15737891197205,2.34412479400635
54178513,116,1027,534.0,533.0,238.0,315.0,1.41304349899292,2.29289937019348,1.5224335193634,1.72376823425293
14838506,119,774,414.0,412.0,170.0,208.0,0.0764563083648681,0.346263647079468,1.07093930244446,1.37894654273987
18483115,119,540,261.0,259.0,108.0,121.0,0.840163946151733,3.43443059921265,4.26581335067749,4.56072807312012
20999409,119,849,456.0,440.0,246.0,333.0,7.62040686607361,54.8666176795959,0.22407341003418,0.518423080444336
37899473,119,940,485.0,483.0,218.0,326.0,4.48710036277771,11.7439670562744,0.781568288803101,0.961360454559326
120679977,119,622,340.0,338.0,130.0,215.0,0.232805967330933,0.527269124984741,1.77380967140198,1.90196037292481
7888452,120,1244,654.0,645.0,320.0,402.0,2.57440781593323,23.2390348911285,1.96852374076843,2.13594794273376
117800618,120,1323,826.0,826.0,246.0,546.0,1.9755265712738,8.45432758331299,4.19178199768066,4.82395744323731
20758393,121,921,472.0,469.0,222.0,294.0,3.52355885505676,5.76867318153381,0.708986282348633,1.00177216529846
414334713,121,1269,640.0,640.0,288.0,351.0,19.0341560840607,24.0582587718964,4.06831455230713,4.24212765693665
80688804,122,639,392.0,391.0,86.0,157.0,0.0691535472869873,0.399140596389771,0.751806259155273,1.02534914016724
11681802,123,971,563.0,523.0,330.0,410.0,0.139042139053345,6.06773614883423,0.114016771316528,0.471457481384277
19380307,123,1172,608.0,608.0,222.0,322.0,5.57266330718994,10.2976014614105,6.64627957344055,6.54376554489136
47673661,123,1225,654.0,654.0,200.0,300.0,0.914023399353027,3.06755614280701,3.38431596755981,3.64637041091919
113196940,125,1013,547.0,534.0,314.0,421.0,26.7157859802246,24.68425822258,0.181377172470093,0.459371566772461
356963,126,705,357.0,346.0,198.0,236.0,5.14376497268677,59.2280955314636,0.950177431106567,1.29409861564636
82726142,126,1305,675.0,667.0,312.0,391.0,1.22646403312683,20.5623769760132,3.21609783172607,2.97368478775024
374007416,126,638,343.0,335.0,158.0,219.0,0.233928918838501,0.577187299728394,0.571647167205811,0.704932928085327
268425888,127,1523,796.0,792.0,310.0,406.0,18.8494613170624,168.042445659637,21.1481308937073,19.7253654003143
308220010,128,1089,557.0,555.0,226.0,278.0,2.43407082557678,3.02016353607178,8.0512170791626,8.476478099823
8768832,129,868,449.0,446.0,222.0,291.0,1.03614521026611,1.22398591041565,1.46289753913879,1.90672373771667
16652550,129,1637,828.0,821.0,396.0,454.0,307.546262741089,434.665115118027,7.74654984474182,8.14712071418762
377662213,130,801,449.0,447.0,190.0,267.0,0.269927024841309,1.06287813186646,0.709943771362305,0.853574275970459
16305227,132,823,467.0,465.0,202.0,308.0,0.796480417251587,1.41508722305298,0.480413198471069,0.787910223007202
26604704,132,821,427.0,424.0,182.0,236.0,3.97215342521667,6.57850813865662,5.15476822853088,4.79803061485291
14550962,133,1505,794.0,787.0,336.0,486.0,17.651927947998,51.7221210002899,2.48490953445435,2.73585939407349
253751053,133,928,515.0,511.0,202.0,281.0,0.186984300613403,0.917282819747925,0.486767530441284,0.857534170150757
30824363,135,868,507.0,505.0,186.0,306.0,0.11421799659729,0.225641250610351,0.518525362014771,0.864545822143555
59359628,136,967,551.0,547.0,208.0,296.0,0.5406835079193115,3.76885414123535,6.6980345249176,6.81911492347717
309096216,137,1307,672.0,653.0,422.0,524.0,15.586363554000854,161.179047107697,7.81039571762085,8.47105479240418
441252694,137,583,395.0,382.0,108.0,186.0,0.08461594581604,0.149757862091064,0.511638164520264,1.16064405441284
789071,138,1128,586.0,570.0,334.0,374.0,205.04338097572327,443.387952327728,0.720075845718384,1.12150430679321
12152402,139,1353,871.0,871.0,188.0,333.0,0.2088167667388916,0.392597436904907,1.7088828086853,2.42911839485168
59676554,139,850,508.0,502.0,194.0,266.0,0.0874111652374267,0.184796333312988,0.266603469848633,0.733770608901978
16234125,140,1034,572.0,571.0,188.0,315.0,1.6561310291290283,4.5505383014679,2.29277896881104,2.68921422958374
14120253,141,1038,568.0,549.0,294.0,379.0,0.3455510139465332,67.0824959278107,0.46443772315979,0.893232583999634
143172151,142,1186,651.0,617.0,324.0,433.0,0.366654634475708,6.56193995475769,1.57531189918518,1.70311141014099
19213083,143,1218,645.0,643.0,218.0,287.0,1.3665800094604492,3.49482011795044,4.2356493473053,4.22018146514893
16193542,145,1212,681.0,647.0,342.0,429.0,0.1981267929077148,0.902478218078613,3.99079179763794,5.91719341278076
18486881,145,2146,1169.0,1161.0,402.0,500.0,13.60129165649414,150.769837617874,34.2590353488922,36.5258784294128
48436259,145,818,471.0,457.0,202.0,264.0,0.0793595314025878,0.252366542816162,0.543437719345093,1.10365033149719
16685316,146,1309,742.0,742.0,150.0,286.0,0.4911766052246094,1.82959246635437,3.48795342445374,4.11033654212952
14555534,147,698,394.0,393.0,108.0,221.0,0.0871219635009765,0.462189197540283,0.386713266372681,1.05648422241211
64441390,148,1028,561.0,552.0,272.0,381.0,0.695303201675415,2.53761982917786,0.222289800643921,0.747533559799194
15864197,149,1054,561.0,555.0,294.0,345.0,0.6360509395599365,2.92657423019409,2.81621384620667,3.36223387718201
232006900,151,1811,907.0,903.0,390.0,487.0,68.59357357025146,108.537033557892,16.0974643230438,16.3538608551025
15527013,152,1092,587.0,563.0,334.0,448.0,4.501623630523682,102.75420331955,3.18195128440857,3.22517037391663
17767841,153,967,533.0,508.0,328.0,366.0,0.1410937309265136,0.903791189193726,0.278779745101929,0.694509983062744
19299909,153,956,556.0,553.0,124.0,270.0,0.0985450744628906,0.227084159851074,0.866887092590332,1.51129364967346
14893314,154,1298,725.0,724.0,242.0,387.0,0.4890916347503662,1.07311749458313,8.31360101699829,7.30930352210999
16212913,154,1119,622.0,617.0,210.0,271.0,0.5367474555969238,3.19720387458801,2.65796160697937,2.85729742050171
14372763,156,1209,664.0,660.0,220.0,437.0,1.619098663330078,5.70034265518189,6.75475358963013,6.87957859039307
22106463,156,1815,1015.0,968.0,512.0,644.0,4.163691997528076,92.8309836387635,1.38313007354736,1.66148972511292
18472735,158,995,575.0,574.0,182.0,290.0,0.1199347972869873,0.807175397872925,2.002112865448,2.01953148841858
629863,159,1099,589.0,577.0,368.0,461.0,1.979010343551636,3.78553867340088,0.296602487564087,0.78176736831665
31317273,161,2231,1284.0,1283.0,380.0,759.0,110.2718448638916,381.331979036331,19.7140130996704,18.0326178073883
15164892,162,1308,665.0,652.0,310.0,394.0,63.96045231819153,306.078749656677,11.0618252754211,10.0065848827362
180540375,162,1413,756.0,756.0,198.000000000002,284.000000000002,0.6293900012969971,2.27982258796692,14.5924534797668,14.6301198005676
14365883,164,1378,731.0,686.0,494.0,569.0,12.38817048072815,171.590009450912,1.14981985092163,1.48371434211731
10985532,165,920,557.0,550.0,214.0,288.0,0.0995814800262451,0.577133178710938,0.63745641708374,1.14794445037842
135605269,166,1582,912.0,891.0,428.0,572.0,64.20464301109314,105.346735715866,1.18469977378845,1.64796781539917
13317162,167,2184,1156.0,1151.0,424.0,521.0,19.320395469665527,186.58758354187,44.9756498336792,42.1379959583283
30096240,169,653,410.0,410.0,116.0,220.0,0.0903103351593017,0.20331335067749,0.299019813537598,0.944737195968628
163629705,171,2267,1314.0,1305.0,418.0,589.0,22.36798477172852,269.222299337387,117.708818912506,115.162068367004
37201612,172,1394,837.0,826.0,278.0,447.0,0.1870033740997314,0.740308046340942,0.88286018371582,1.67104482650757
84473837,172,2090,1114.0,1110.0,472.0,591.0,2.0640294551849365,7.79886078834534,8.77221393585205,8.21367692947388
372765570,173,1037,570.0,570.0,180.0,315.0,0.4763109683990478,1.41940808296204,5.97154712677002,5.44382357597351
107418464,175,1739,931.0,931.0,306.0,472.0,5.124331712722778,7.71083617210388,6.55960130691528,6.96282958984375
17787399,177,1546,858.0,846.0,324.0,456.0,1.474358320236206,8.77515459060669,7.58983755111694,7.84814405441284
258145892,177,1668,883.0,882.0,296.0,456.0,10.44747757911682,38.8390934467316,36.7176568508148,35.8723075389862
266464616,179,2038,1139.0,1136.0,272.0,485.0,8.51784610748291,32.8953723907471,41.9903240203857,38.8430979251862
14129601,180,1149,557.0,549.0,282.0,330.0,228.8386332988739,156.526261568069,3.72164225578308,3.85031867027283
18486243,180,3042,1641.0,1613.0,626.0,870.0,33.975728273391724,214.784712076187,91.3164336681366,85.0962545871735
65357070,180,1009,652.0,646.0,170.0,348.0,0.1235620975494384,0.329766035079956,2.66056299209595,3.3104555606842
90998968,180,2058,1133.0,1128.0,316.0,506.0,1.299604415893555,3.98560285568237,40.8889093399048,38.5806396007538
94915681,181,1544,898.0,888.0,392.0,562.0,0.9628732204437256,4.53008961677551,1.16595029830933,1.62463188171387
113509970,181,1193,643.0,642.0,302.0,452.0,140.53405833244324,136.323253154755,1.23755192756653,1.87061929702759
141341662,182,1052,633.0,628.0,186.0,249.0,0.8178818225860596,2.52061223983765,4.03000903129578,4.66733598709106
190696559,186,1997,1350.0,1341.0,256.0,605.0,0.2503178119659424,1.28853130340576,1.03485631942749,1.91135096549988
16263665,188,1054,601.0,596.0,238.0,371.0,0.2044179439544677,1.02195549011231,0.712307929992676,1.40912747383118
93787797,188,3183,1897.0,1893.0,434.000000000015,910.000000000015,6.447680950164795,11.0827977657318,201.046406507492,198.356179237366
238264600,188,1145,612.0,610.0,290.0,424.0,206.86830759048465,198.393873691559,3.8764533996582,4.61682105064392
150402542,190,1088,615.0,601.0,286.0,410.0,0.5510640144348145,1.70427513122559,1.10365700721741,1.89381003379822
17403755,191,1312,778.0,776.0,250.0,530.0,0.2203598022460937,1.35238718986511,5.12820148468018,5.7459237575531
18594420,191,1596,884.0,873.0,338.0,478.0,0.3260767459869385,1.28925251960754,3.1045343875885,3.86121368408203
18836167,191,2179,1223.0,1178.0,782.0,964.0,29.991474390029907,453.45037317276,0.367621898651123,1.05497097969055
17503591,195,1920,1051.0,1047.0,262.0,352.0,3.976747751235962,41.5512080192566,21.5706765651703,21.7110888957977
51694885,196,3609,2111.0,2087.0,736.0,1130.0,7.641621351242065,250.926136255264,6.47535490989685,6.54843640327454
16726878,198,2071,1162.0,1161.0,276.0,554.0,0.9272477626800536,3.08763408660889,14.2458212375641,13.9682698249817
27853708,198,1480,829.0,816.0,326.0,504.0,0.4633901119232178,9.78012347221374,3.74011445045471,4.40486836433411
46160500,199,3225,1804.0,1801.0,636.0,918.0,101.50773930549622,430.073282957077,14.350620508194,13.5820300579071
14869783,201,1124,808.0,807.0,122.0,385.0,0.1939344406127929,0.391768932342529,4.54319334030151,5.16468501091003
378494343,203,1227,765.0,751.0,216.0,443.0,0.2039084434509277,0.636280536651611,3.2887544631958,3.69270706176758
14630490,204,1538,787.0,754.0,446.0,555.0,9.81793761253357,471.925860404968,5.9855055809021,6.16181468963623
26103051,204,1378,761.0,740.0,396.0,487.0,4.508458375930786,4.39851546287537,3.34039258956909,4.38345050811768
49536244,204,1400,753.0,722.0,372.0,504.0,0.6146326065063477,42.7332243919373,3.13231563568115,3.5881404876709
6165372,205,2055,1141.0,1140.0,362.0,533.0,63.69272112846375,69.9407799243927,13.5107927322388,13.5624351501465
18496986,205,1561,923.0,878.0,426.0,642.0,0.3333117961883545,26.641019821167,0.984663009643555,1.8852231502533
141488457,205,2498,1305.0,1295.0,558.0,747.0,37.734130859375,166.922595500946,96.7429661750794,94.2978129386902
254883790,205,1854,1019.0,1017.0,406.0,532.0,1.5391466617584229,7.2518789768219,3.57803773880005,4.22799396514893
80317145,206,2011,1059.0,1058.0,338.0,444.0,7.963637590408325,19.4020454883575,14.0621783733368,14.5652091503143
2576401,208,1198,703.0,656.0,416.0,517.0,0.2024006843566894,8.53540873527527,0.906452655792236,1.70648527145386
13274152,210,1189,664.0,660.0,282.0,422.0,1.9755380153656008,8.93881487846375,3.50981473922729,4.48364806175232
21735280,210,1933,1024.0,1023.0,360.0,536.0,64.87955594062805,190.278134822845,5.5578031539917,6.02830338478088
14849487,212,1693,903.0,889.0,364.0,515.0,2.7398598194122314,18.9082515239716,8.56033039093018,9.0982072353363
19492215,214,3877,2188.0,2185.0,528.0,741.0,27.16744303703308,308.110452413559,380.953481197357,379.874761819839
52772629,214,2069,1127.0,1119.0,324.0,556.0,2.92184853553772,5.4352912902832,7.26428866386414,7.8480978012085
15944663,218,3321,1730.0,1730.0,426.0,599.0,10.634254693984984,12.4394912719727,456.162264823914,455.594649553299
16869298,218,2118,1186.0,1185.0,292.0,451.0,4.059775352478027,8.82676410675049,17.7942118644714,19.450434923172
18278524,218,2840,1563.0,1563.0,358.0,525.0,2.507631063461304,5.67568325996399,428.419194221497,425.525238513947
31153819,219,1948,1081.0,1078.0,368.0,547.0,0.9233224391937256,4.51327991485596,12.9608118534088,13.860155582428
253360762,219,1807,941.0,941.0,326.0,472.0,0.9709150791168212,5.07053089141846,7.40924715995789,8.1796977519989
153245741,220,1665,963.0,961.0,298.0,476.0,0.7750518321990967,1.8094642162323,1.06146192550659,2.11918354034424
14794851,223,2083,1190.0,1145.0,526.0,678.0,0.4197695255279541,1.02284359931946,5.53435778617859,5.73257970809937
31246395,223,3510,2068.0,2050.0,702.000000000001,1112.0,8.013743877410889,83.5266752243042,20.5532104969025,20.8380560874939
14256927,226,1831,1002.0,981.0,462.0,711.0,15.140154361724854,168.710740566254,5.84165096282959,7.24947094917297
58641627,228,1910,1001.0,1000.0,390.0,576.0,265.0491237640381,116.007408618927,7.70285081863403,8.09179043769836
35432497,230,1631,930.0,930.0,148.0,411.0,24.13027572631836,247.347320795059,14.2950160503387,16.1201083660126
78813,231,2861,1461.0,1460.0,398.0,560.0,5.389858245849609,11.900970697403,69.7919063568115,70.2200057506561
19898730,234,2243,1213.0,1213.0,420.0,641.0,1.350839138031006,6.27741694450378,6.98506951332092,8.6699161529541
165786567,237,2394,1219.0,1219.0,442.0,627.0,173.11758542060852,465.039858579636,22.0135595798492,22.8130481243134
423567032,238,2567,1450.0,1445.0,550.0,756.0,11.670329809188845,19.6085507869721,6.82122087478638,8.30991983413696
88639412,239,3018,1823.0,1813.0,564.0,879.0,7.976886510848999,56.8828399181366,5.49552726745606,6.500168800354
290092792,239,3784,2130.0,2127.0,602.0,968.0,6.665192127227783,30.3559472560883,87.6311185359955,88.4768795967102


==> data/twitter.csv <==
ID,|V|,|E|,Preordering ILP*,Preordering ILP* Gap,Preordering ILP* T,Preordering ILP,Preordering ILP Gap,Preordering ILP T,Clustering ILP,Clustering ILP Gap,Clustering ILP T,Partial Ordering ILP,Partial Ordering ILP Gap,Partial Ordering ILP T,Successive ILPs,Successive ILPs Gap,Successive ILPs T,LP,LP T,LP+OCW,LP+OCW T,GDC,GDC T,GAI,GAI T,GDC+GAI,GDC+GAI T,GAF,GAF T,GAF+GAI,GAF+GAI T,GDC+GM,GDC+GM T,GAF+GM,GAF+GM T,BestLS,BestLS T
98801140,5,5,3.0,0.0,0.0007193088531494,3.0,0.0,0.00083589553833,2.0,0.0,0.0009412765502929,3.0,0.0,0.0020883083343505,3.0,0.0,0.0037009716033935,3.0,0.0011234283447265,3.0,0.0012719631195068,3,0.0001447200775146,3,1.59740447998047e-05,3,0.0001037120819091,3,1.00135803222656e-05,3,1.45435333251953e-05,3,9.01222229003906e-05,3,1.52587890625e-05,3,0.000943899154663
14711172,6,8,4.0,0.0,0.00079345703125,4.0,0.0,0.0008337497711181,2.0,0.0,0.0009021759033203,4.0,0.0,0.0018482208251953,2.0,0.0,0.0019488334655761,4.0,0.0011756420135498,4.0,0.0012807846069335,4,0.000126838684082,2,1.83582305908203e-05,4,9.918212890625e-05,4,1.45435333251953e-05,4,1.9073486328125e-05,4,9.34600830078125e-05,4,2.00271606445312e-05,4,0.0010292530059814
734493,9,54,52.0,0.0,0.0005469322204589,52.0,0.0,0.0006310939788818,40.0,0.0,0.0018825531005859,34.0,0.0,0.0007345676422119,52.0,0.0,0.0027358531951904,52.0,0.0009171962738037,52.0,0.0011720657348632,20,0.0001487731933593,52,6.69956207275391e-05,52,0.0001802444458007,52,2.81333923339844e-05,52,3.67164611816406e-05,52,0.000145673751831,52,3.76701354980469e-05,52,0.0017194747924804
396721965,9,21,13.0,0.0,0.0006508827209472,13.0,0.0,0.0007338523864746,10.0,0.0,0.0029270648956298,13.0,0.0,0.0014188289642333,10.0,0.0,0.0034685134887695,13.0,0.0012979507446289,13.0,0.0014688968658447,11,0.0001451969146728,12,3.71932983398437e-05,13,0.0001256465911865,13,2.88486480712891e-05,13,3.57627868652344e-05,13,0.0001282691955566,13,3.98159027099609e-05,13,0.0015904903411865
15924858,10,39,24.0,0.0,0.0008370876312255,24.0,0.0,0.0018067359924316,16.0,0.0,0.0013513565063476,23.0,0.0,0.0033884048461914,24.0,0.0,0.0034182071685791,24.5,0.00166916847229,24.5,0.005265474319458,18,0.0001461505889892,23,7.84397125244141e-05,23,0.000148057937622,24,3.71932983398437e-05,24,5.07831573486328e-05,23,0.0001676082611083,24,5.69820404052734e-05,24,0.0022017955780029
34805698,10,47,34.0,0.0,0.000734806060791,34.0,0.0,0.0008602142333984,24.0,0.0,0.0031666755676269,31.0,0.0,0.0018651485443115,30.0,0.0,0.0047888755798339,34.0,0.0018041133880615,34.0,0.0019717216491699,20,0.0001425743103027,34,7.43865966796875e-05,32,0.0001568794250488,34,4.14848327636719e-05,34,5.84125518798828e-05,34,0.0001683235168457,34,6.4849853515625e-05,34,0.0020482540130615
215328630,10,33,19.0,0.0,0.0008449554443359,19.0,0.0,0.0010790824890136,10.0,0.0,0.0016815662384033,19.0,0.0,0.0020992755889892,12.0,0.0,0.0032544136047363,19.0,0.0019865036010742,19.0,0.0020463466644287,13,0.0001418590545654,14,6.41345977783203e-05,19,0.0001447200775146,19,4.02927398681641e-05,19,5.12599945068359e-05,19,0.0001575946807861,19,5.38825988769531e-05,19,0.0019195079803466
215824411,10,40,35.0,0.0,0.0005970001220703,35.0,0.0,0.0007469654083251,24.0,0.0,0.0014162063598632,28.0,0.0,0.0016384124755859,30.0,0.0,0.0026407241821289,35.0,0.0011801719665527,35.0,0.0013329982757568,19,0.000138521194458,35,7.55786895751953e-05,35,0.0001547336578369,35,3.29017639160156e-05,35,4.55379486083984e-05,35,0.0001666545867919,35,4.93526458740234e-05,35,0.0018622875213623
43858661,11,37,22.0,0.0,0.000831127166748,22.0,0.0,0.0009074211120605,16.0,0.0,0.0016591548919677,21.0,0.0,0.0019552707672119,21.0,0.0,0.0033061504364013,22.0,0.0019338130950927,22.0,0.0020480155944824,16,0.0001561641693115,20,5.79357147216797e-05,21,0.0001564025878906,22,4.55379486083984e-05,22,6.29425048828125e-05,21,0.0001664161682128,22,7.12871551513672e-05,22,0.0021698474884033
90880254,11,44,26.0,0.0,0.000981330871582,26.0,0.0,0.0011918544769287,22.0,0.0,0.0020234584808349,23.0,0.0,0.0026609897613525,26.0,0.0,0.0043542385101318,26.0,0.0023279190063476,26.0,0.0025842189788818,18,0.000145673751831,26,8.08238983154297e-05,21,0.0001633167266845,25,4.76837158203125e-05,25,5.79357147216797e-05,25,0.0001678466796875,25,6.72340393066406e-05,26,0.0024406909942626
262310943,12,73,54.0,0.0,0.0011622905731201,54.0,0.0,0.0014030933380126,30.0,0.0,0.0053517818450927,49.0,0.0,0.0035524368286132,41.0,0.0,0.0050232410430908,54.0,0.006749153137207,54.0,0.0034186840057373,32,0.0001552104949951,52,0.0001337528228759,47,0.000209093093872,54,7.05718994140625e-05,54,8.67843627929688e-05,53,0.0002202987670898,54,9.13143157958984e-05,54,0.0031182765960693
16297193,13,111,83.0,0.0,0.0017290115356445,83.0,0.0,0.0018320083618164,80.0,0.0,0.0028483867645263,65.0,0.0,0.0047428607940673,80.0,0.0,0.0053513050079345,83.0,0.004418134689331,83.0,0.0065205097198486,39,0.0001649856567382,81,0.0001907348632812,77,0.0003268718719482,82,9.08374786376953e-05,82,0.0001130104064941,83,0.0002245903015136,83,0.0001173019409179,83,0.0037834644317626
17421011,13,52,34.0,0.0,0.0010347366333007,34.0,0.0,0.0012934207916259,18.0,0.0,0.0011286735534667,33.0,0.0,0.0041389465332031,29.0,0.0,0.0051305294036865,34.0,0.0024354457855224,34.0,0.0026102066040039,24,0.000171422958374,31,0.0001146793365478,32,0.0001907348632812,33,7.12871551513672e-05,33,8.65459442138672e-05,32,0.000209093093872,34,9.72747802734375e-05,34,0.0028581619262695
96545499,13,38,22.0,0.0,0.0010609626770019,22.0,0.0,0.0011074542999267,12.0,0.0,0.0011842250823974,20.0,0.0,0.0030434131622314,17.0,0.0,0.0058362483978271,22.0,0.0022346973419189,22.0,0.0024101734161376,18,0.0001742839813232,20,5.76972961425781e-05,21,0.0001721382141113,21,6.03199005126953e-05,21,8.20159912109375e-05,21,0.0002014636993408,21,9.82284545898438e-05,22,0.0024826526641845
104324908,13,77,62.0,0.0,0.0010180473327636,62.0,0.0,0.0012087821960449,34.0,0.0,0.0013916492462158,51.0,0.0,0.002542495727539,51.0,0.0,0.0047447681427001,62.0,0.0025205612182617,62.0,0.0026512145996093,37,0.0001735687255859,60,0.0001368522644042,56,0.0002057552337646,62,6.4849853515625e-05,62,8.48770141601563e-05,62,0.0002238750457763,62,8.74996185302734e-05,62,0.0031132698059082
16674149,14,63,41.0,0.0,0.0012431144714355,41.0,0.0,0.0013635158538818,40.0,0.0,0.0012698173522949,33.0,0.0,0.003171682357788,41.0,0.0,0.004871129989624,41.0,0.0028848648071289,41.0,0.0031325817108154,23,0.0001709461212158,36,0.0001423358917236,34,0.0001919269561767,41,7.98702239990234e-05,41,0.0001018047332763,41,0.0002150535583496,41,0.0001027584075927,41,0.0034058094024658
58525541,14,126,100.0,0.0,0.0015854835510253,100.0,0.0,0.0017578601837158,96.0,0.0,0.0027318000793457,72.0,0.0,0.0059564113616943,96.0,0.0,0.005817174911499,100.0,0.0044152736663818,100.0,0.0048038959503173,41,0.0001833438873291,100,0.0001599788665771,94,0.0003366470336914,100,9.65595245361328e-05,100,0.0001318454742431,100,0.0002458095550537,100,0.0001342296600341,100,0.0041174888610839
101903164,14,51,28.0,0.0,0.0012903213500976,28.0,0.0,0.0015101432800292,18.0,0.0,0.0020258426666259,27.0,0.0,0.005511999130249,22.0,0.0,0.0056002140045166,28.0,0.0033869743347167,28.0,0.0036039352416992,22,0.0001933574676513,24,6.91413879394531e-05,27,0.0001795291900634,28,8.24928283691406e-05,28,0.0001018047332763,27,0.0002236366271972,28,0.0001082420349121,28,0.0030281543731689
126067398,14,51,27.0,0.0,0.0013542175292968,27.0,0.0,0.0014629364013671,20.0,0.0,0.0074834823608398,26.0,0.0,0.0032629966735839,20.0,0.0,0.0109305381774902,27.0,0.0037438869476318,27.0,0.0037832260131835,21,0.0001797676086425,21,9.46521759033203e-05,26,0.0001783370971679,26,8.63075256347656e-05,26,0.0001070499420166,26,0.0001964569091796,26,0.0001301765441894,27,0.0031766891479492
258955239,14,57,40.0,0.0,0.0008306503295898,40.0,0.0,0.001108169555664,26.0,0.0,0.0032606124877929,34.0,0.0,0.0025827884674072,35.0,0.0,0.0072309970855712,40.0,0.0025355815887451,40.0,0.0025985240936279,25,0.0001771450042724,37,0.0001144409179687,34,0.0002224445343017,38,6.69956207275391e-05,38,8.84532928466797e-05,37,0.0002236366271972,38,9.70363616943359e-05,40,0.0030775070190429
549089429,14,125,105.0,0.0,0.0010278224945068,105.0,0.0,0.0014426708221435,84.0,0.0,0.0023581981658935,78.0,0.0,0.0028769969940185,100.0,0.0,0.0053267478942871,105.0,0.0036125183105468,105.0,0.0037875175476074,45,0.0001747608184814,100,0.0002028942108154,104,0.0003106594085693,104,8.60691070556641e-05,104,0.0001063346862792,103,0.0002522468566894,104,0.0001204013824462,105,0.0040044784545898
9855382,15,67,41.0,0.0,0.0013418197631835,41.0,0.0,0.0015645027160644,18.0,0.0,0.0177338123321533,40.0,0.0,0.004929780960083,23.0,0.0,0.0205366611480712,41.0,0.0043597221374511,41.0,0.0046427249908447,33,0.000185489654541,26,0.0001568794250488,39,0.0002267360687255,41,0.0001056194305419,41,0.000124454498291,41,0.000256061553955,41,0.0001320838928222,41,0.0035276412963867
33794839,15,71,53.0,0.0,0.0009357929229736,53.0,0.0,0.0012106895446777,22.0,0.0,0.0011045932769775,49.0,0.0,0.0032603740692138,49.0,0.0,0.0071406364440917,53.0,0.0027496814727783,53.0,0.0028815269470214,35,0.0001804828643798,49,0.0001249313354492,49,0.0002233982086181,53,8.08238983154297e-05,53,0.0001056194305419,53,0.0002448558807373,53,0.0001130104064941,53,0.0035092830657958
176936249,17,50,29.0,0.0,0.0012507438659667,29.0,0.0,0.0015590190887451,14.0,0.0,0.0098805427551269,29.0,0.0,0.0031855106353759,19.0,0.0,0.0155208110809326,29.0,0.003793716430664,29.0,0.0040409564971923,25,0.0002005100250244,20,0.0001053810119628,29,0.0002140998840332,29,0.000119924545288,29,0.0001361370086669,29,0.0002455711364746,29,0.0001449584960937,29,0.0036358833312988
241635675,17,82,43.0,0.0,0.0027618408203125,43.0,0.0,0.0032196044921875,32.0,0.0,0.0075044631958007,43.0,0.0,0.0072979927062988,36.0,0.0,0.013310432434082,43.0,0.0065076351165771,43.0,0.0068283081054687,34,0.0001997947692871,36,0.0001895427703857,43,0.000213623046875,43,0.000154972076416,43,0.0001788139343261,43,0.000272512435913,43,0.0001993179321289,43,0.0044291019439697
333881828,17,95,50.0,0.0,0.0030968189239501,50.0,0.0,0.0033848285675048,40.0,0.0,0.0024631023406982,47.0,0.0,0.0426220893859863,41.0,0.0,0.0075633525848388,50.0,0.0075290203094482,50.0,0.0078821182250976,36,0.0002088546752929,43,0.0001406669616699,49,0.0002460479736328,47,0.0001628398895263,48,0.0001957416534423,49,0.0002956390380859,49,0.0002443790435791,50,0.0054666996002197
7144422,18,127,74.0,0.0,0.0029606819152832,74.0,0.0,0.0032675266265869,60.0,0.0,0.0042371749877929,64.0,0.0,0.0351526737213134,68.0,0.0,0.0096857547760009,74.0,0.0092658996582031,74.0,0.0093398094177246,46,0.0002079010009765,71,0.0002532005310058,64,0.0002932548522949,73,0.0001971721649169,74,0.0002350807189941,74,0.0003383159637451,74,0.0002479553222656,74,0.0061786174774169
15053535,18,26,23.0,0.0,0.0006155967712402,23.0,0.0,0.0008304119110107,12.0,0.0,0.0008542537689208,19.0,0.0,0.0025672912597656,23.0,0.0,0.0087745189666748,23.0,0.001427412033081,23.0,0.0015027523040771,16,0.0002021789550781,23,6.62803649902344e-05,23,0.0002224445343017,23,8.29696655273438e-05,23,0.0001091957092285,23,0.0002613067626953,23,0.0001232624053955,23,0.0035712718963623
532617990,19,74,47.0,0.0,0.0014364719390869,47.0,0.0,0.0017023086547851,32.0,0.0,0.0018506050109863,45.0,0.0,0.0044918060302734,41.0,0.0,0.009620189666748,47.0,0.0041813850402832,47.0,0.0042269229888916,33,0.000223159790039,43,0.0001466274261474,41,0.0002474784851074,45,0.0001423358917236,45,0.0001816749572753,46,0.0003161430358886,45,0.0002360343933105,47,0.0052571296691894
39695043,21,139,78.0,0.0,0.0047380924224853,78.0,0.0,0.0097582340240478,52.0,0.0,0.0153019428253173,77.0,0.0,0.009556770324707,64.0,0.0,0.0234792232513427,78.0,0.0129997730255126,78.0,0.0130488872528076,55,0.0002412796020507,64,0.0002150535583496,70,0.0002849102020263,78,0.0002543926239013,78,0.0003058910369873,77,0.0004401206970214,78,0.0003516674041748,78,0.0079336166381835
105398724,21,166,110.0,0.0,0.003429889678955,110.0,0.0,0.0038952827453613,86.0,0.0,0.0020411014556884,99.0,0.0,0.0083529949188232,103.0,0.0,0.0098488330841064,110.0,0.0103809833526611,110.0,0.0105457305908203,77,0.0002317428588867,87,0.0003523826599121,106,0.000319480895996,107,0.0002641677856445,109,0.0003159046173095,110,0.0004496574401855,109,0.0003352165222167,110,0.0084080696105957
18558612,22,296,201.0,0.0,0.0082552433013916,201.0,0.0,0.0090327262878417,162.0,0.0,0.0121617317199707,169.0,0.0,0.103407382965088,167.0,0.0,0.0189933776855468,201.0,0.0232117176055908,201.0,0.023566722869873,108,0.0002479553222656,199,0.0006628036499023,195,0.0008711814880371,197,0.0004274845123291,200,0.0004808902740478,201,0.0006251335144042,200,0.0004866123199462,201,0.0124580860137939
22252971,23,34,28.0,0.0,0.001004934310913,28.0,0.0,0.00124192237854,14.0,0.0,0.0014317035675048,25.0,0.0,0.0033149719238281,20.0,0.0,0.013538122177124,28.0,0.0022635459899902,28.0,0.0024950504302978,21,0.000251293182373,25,0.0001053810119628,28,0.0002639293670654,28,0.0001482963562011,28,0.0001869201660156,28,0.0003359317779541,28,0.0002064704895019,28,0.0050873756408691
61781462,23,147,83.0,0.0,0.0043656826019287,83.0,0.0,0.0046148300170898,46.0,0.0,0.0033152103424072,83.0,0.0,0.0145766735076904,64.0,0.0,0.014601707458496,83.0,0.0125036239624023,83.0,0.012794017791748,65,0.0002534389495849,67,0.0002434253692626,79,0.0003020763397216,82,0.0003054141998291,83,0.0003566741943359,79,0.0005366802215576,83,0.0003790855407714,83,0.0088143348693847
101859065,23,208,122.0,0.0,0.005918264389038,122.0,0.0,0.0063986778259277,74.0,0.0,0.0053436756134033,120.0,0.0,0.0138459205627441,94.0,0.0,0.0140125751495361,122.0,0.019352912902832,122.0,0.019808292388916,79,0.0002532005310058,92,0.0004100799560546,118,0.0003507137298583,122,0.0004036426544189,122,0.0004584789276123,120,0.0006065368652343,122,0.0005180835723876,122,0.0116877555847167
107172099,23,285,188.0,0.0,0.0077412128448486,188.0,0.0,0.0081048011779785,146.0,0.0,0.0113043785095214,160.0,0.0,0.0700368881225586,174.0,0.0,0.0204789638519287,188.0,0.0228216648101806,188.0,0.0235998630523681,107,0.0002558231353759,173,0.0006139278411865,185,0.0006792545318603,188,0.0004374980926513,188,0.0004856586456298,187,0.0006220340728759,188,0.0005421638488769,188,0.0130243301391601
107511013,24,294,211.0,0.0,0.0056824684143066,211.0,0.0,0.0059633255004882,154.0,0.0,0.0098254680633544,170.0,0.0,0.117120265960693,176.0,0.0,0.0226240158081054,211.0,0.0182187557220459,211.0,0.0186748504638671,109,0.0002591609954833,204,0.0006542205810546,184,0.0008814334869384,202,0.0004036426544189,202,0.0004580020904541,210,0.0006513595581054,211,0.000551700592041,211,0.0136334896087646
15445811,25,273,184.0,0.0,0.0064578056335449,184.0,0.0,0.0068099498748779,152.0,0.0,0.0055122375488281,149.0,0.0,0.0205905437469482,167.0,0.0,0.0160450935363769,184.0,0.0209124088287353,184.0,0.0214254856109619,97,0.0002620220184326,162,0.0005762577056884,167,0.0006864070892333,184,0.0004546642303466,184,0.000521183013916,182,0.0006875991821289,184,0.000551700592041,184,0.0141196250915527
40777046,25,39,28.0,0.0,0.001150369644165,28.0,0.0,0.0014207363128662,10.0,0.0,0.0016512870788574,28.0,0.0,0.0037977695465087,21.0,0.0,0.0161192417144775,28.0,0.002852439880371,28.0,0.0030004978179931,24,0.0002689361572265,28,0.0001101493835449,28,0.0002896785736083,28,0.0001962184906005,28,0.0002434253692626,28,0.0003933906555175,28,0.000284194946289,28,0.0059664249420166
121258930,25,245,141.0,0.0,0.015869140625,141.0,0.0,0.0165963172912597,120.0,0.0,0.0066919326782226,129.0,0.0,0.0466670989990234,129.0,0.0,0.0175421237945556,141.0,0.0307662487030029,141.0,0.0307362079620361,91,0.0002636909484863,130,0.0005178451538085,127,0.0004489421844482,135,0.0004622936248779,136,0.0005984306335449,137,0.0006723403930664,140,0.0007131099700927,140,0.0152845382690429
176589903,25,301,211.0,0.0,0.0060441493988037,211.0,0.0,0.0061564445495605,134.0,0.0,0.0132272243499755,179.0,0.0,0.08840012550354,183.0,0.0,0.0242819786071777,211.0,0.0205495357513427,211.0,0.0207715034484863,117,0.0002763271331787,211,0.0007586479187011,178,0.000737190246582,211,0.0004661083221435,211,0.0005311965942382,211,0.0008447170257568,211,0.0005505084991455,211,0.0159094333648681
207936757,25,412,349.0,0.0,0.0045783519744873,349.0,0.0,0.005406379699707,280.0,0.0,0.0118653774261474,246.0,0.0,0.0157864093780517,310.0,0.0,0.0216176509857177,349.0,0.0183432102203369,349.0,0.0187776088714599,142,0.0002617835998535,349,0.0007922649383544,334,0.0012481212615966,345,0.0004317760467529,349,0.0005271434783935,349,0.0006496906280517,349,0.0005314350128173,349,0.0148923397064208
14505838,26,280,191.0,0.0,0.0446465015411376,191.0,0.0,0.0364716053009033,140.0,0.0,0.0046424865722656,175.0,0.0,0.0228466987609863,183.0,0.0,0.0181114673614501,192.0,0.0229220390319824,192.0,0.073462963104248,119,0.0002875328063964,182,0.0005865097045898,178,0.0007023811340332,187,0.0004782676696777,187,0.0005311965942382,189,0.0007290840148925,190,0.0006422996520996,190,0.0146257877349853
17874544,26,107,81.0,0.0,0.0019023418426513,81.0,0.0,0.002314805984497,16.0,0.0,0.0024759769439697,81.0,0.0,0.007045030593872,47.0,0.0,0.01611328125,81.0,0.0056624412536621,81.0,0.0058822631835937,62,0.0002932548522949,73,0.0002496242523193,79,0.000342845916748,81,0.0002379417419433,81,0.0003001689910888,79,0.0007004737854003,81,0.0003812313079833,81,0.0095982551574707
71091272,26,97,51.0,0.0,0.0032498836517333,51.0,0.0,0.0141332149505615,26.0,0.0,0.0097367763519287,50.0,0.0,0.0122921466827392,43.0,0.0,0.0253393650054931,51.5714285714286,0.0083568096160888,51.1333333333333,0.0927956104278564,43,0.0002775192260742,38,0.0002059936523437,50,0.0003199577331542,47,0.0002968311309814,47,0.0003509521484375,50,0.0004608631134033,48,0.0004191398620605,51,0.0080611705780029
116808228,26,56,38.0,0.0,0.0014553070068359,38.0,0.0,0.0018212795257568,22.0,0.0,0.0019011497497558,37.0,0.0,0.0048542022705078,28.0,0.0,0.0170545578002929,38.0,0.0036139488220214,38.0,0.0038092136383056,32,0.0002820491790771,31,0.0001366138458251,38,0.0002946853637695,37,0.0002081394195556,37,0.000258445739746,38,0.0003838539123535,37,0.0002906322479248,38,0.0067038536071777
484991854,27,326,208.0,0.0,0.008469820022583,208.0,0.0,0.0089027881622314,158.0,0.0,0.0080235004425048,175.0,0.0,0.440819978713989,172.0,0.0,0.0198094844818115,208.0,0.0286760330200195,208.0,0.0296566486358642,123,0.0002951622009277,188,0.0007741451263427,166,0.0005407333374023,202,0.0006301403045654,202,0.0007007122039794,207,0.0011167526245117,208,0.0007688999176025,208,0.0190119743347167
53235381,28,275,162.0,0.0,0.0096631050109863,162.0,0.0,0.010155439376831,122.0,0.0,0.0473647117614746,141.0,0.0,0.17290449142456,150.0,0.0,0.059885025024414,162.0,0.0263478755950927,162.0,0.0269777774810791,103,0.000300645828247,153,0.0006983280181884,133,0.0004703998565673,157,0.0005836486816406,157,0.0006532669067382,160,0.00093674659729,161,0.0008573532104492,162,0.0177576541900634
136341512,28,348,247.0,0.0,0.0074102878570556,247.0,0.0,0.0078217983245849,234.0,0.0,0.0072226524353027,172.0,0.0,0.432968378067017,243.0,0.0,0.0198278427124023,247.0,0.0261704921722412,247.0,0.0266568660736084,113,0.000298261642456,240,0.0006165504455566,194,0.001049518585205,247,0.0005786418914794,247,0.0006325244903564,247,0.0007758140563964,247,0.0006444454193115,247,0.0183370113372802
276843589,28,232,162.0,0.0,0.0049021244049072,162.0,0.0,0.0053880214691162,152.0,0.0,0.0056140422821044,121.0,0.0,0.0206282138824462,157.0,0.0,0.0187840461730957,162.0,0.0179610252380371,162.0,0.0184590816497802,78,0.0002913475036621,139,0.000495433807373,133,0.0005040168762207,162,0.0004560947418212,162,0.000511884689331,160,0.0006589889526367,162,0.0005278587341308,162,0.013843297958374
307478701,28,126,72.0,0.0,0.006070852279663,72.0,0.0,0.0061817169189453,28.0,0.0,0.0041830539703369,71.0,0.0,0.0511236190795898,43.0,0.0,0.021287202835083,72.25,0.0101957321166992,72.25,0.0309641361236572,64,0.0002894401550292,61,0.0002436637878417,69,0.0003423690795898,71,0.0003397464752197,71,0.0004122257232666,69,0.0005459785461425,71,0.0004827976226806,71,0.0096395015716552
356897757,28,52,34.0,0.0,0.001457929611206,34.0,0.0,0.0018775463104248,18.0,0.0,0.0024585723876953,33.0,0.0,0.0055429935455322,30.0,0.0,0.0207185745239257,34.0,0.0038285255432128,34.0,0.00419282913208,29,0.0002784729003906,27,0.0001323223114013,34,0.0003113746643066,34,0.0002434253692626,34,0.0003018379211425,34,0.0004358291625976,34,0.0003643035888671,34,0.0074613094329833
6253282,29,536,359.0,0.0,0.0172817707061767,359.0,0.0,0.0179359912872314,358.0,0.0,0.0227642059326171,267.0,0.0,2.30133771896362,359.0,0.0,0.0351381301879882,359.0,0.0510225296020507,359.0,0.0524735450744628,168,0.0003120899200439,359,0.0013847351074218,342,0.0023131370544433,350,0.0008957386016845,350,0.0010004043579101,359,0.0010764598846435,359,0.0011916160583496,359,0.0274024009704589
18988524,29,157,94.0,0.0,0.0169539451599121,94.0,0.0,0.0176918506622314,44.0,0.0,0.0058841705322265,92.0,0.0,0.0384740829467773,63.0,0.0,0.0227444171905517,94.5,0.0125446319580078,94.5,0.0412063598632812,78,0.0002954006195068,76,0.0003852844238281,89,0.0003728866577148,92,0.0003929138183593,92,0.0004823207855224,89,0.0006680488586425,92,0.0005872249603271,92,0.0118849277496337
324201646,29,238,156.0,0.0,0.0657970905303955,156.0,0.0,0.149603843688965,82.0,0.0,0.0976591110229492,148.0,0.0,0.170835971832275,106.0,0.0,0.114917755126953,162.5,0.0163705348968505,157.631993972277,0.542376756668091,102,0.0003092288970947,142,0.0004446506500244,145,0.0004804134368896,154,0.00046968460083,154,0.0005390644073486,144,0.0008087158203125,154,0.0005865097045898,156,0.0165014266967773
15589323,30,176,87.0,0.0,0.0499157905578613,87.0,0.0,0.06435227394104,50.0,0.0,0.0320315361022949,87.0,0.0,0.0837306976318359,56.0,0.0,0.0450081825256347,89.0,0.0197973251342773,87.95,0.268665790557861,76,0.0003228187561035,80,0.000321626663208,84,0.0003864765167236,86,0.0005180835723876,86,0.0005855560302734,84,0.000673770904541,86,0.0006778240203857,86,0.0130970478057861
18681592,30,71,40.0,0.0,0.0020818710327148,40.0,0.0,0.0024709701538085,24.0,0.0,0.003603458404541,39.0,0.0,0.0169177055358886,32.0,0.0,0.0233347415924072,40.0,0.0060279369354248,40.0,0.0063045024871826,34,0.0003056526184082,30,0.000145673751831,37,0.0003614425659179,39,0.0003390312194824,39,0.0004024505615234,39,0.0004737377166748,39,0.0004603862762451,40,0.0089669227600097
31464977,30,156,87.0,0.0,0.007261037826538,87.0,0.0,0.0244545936584472,64.0,0.0,0.0045745372772216,85.0,0.0,0.0508584976196289,77.0,0.0,0.061673879623413,87.3333333333333,0.0211999416351318,87.3333333333333,0.0673236846923828,64,0.0003120899200439,57,0.0003495216369628,81,0.0004141330718994,86,0.0004808902740478,86,0.0005569458007812,85,0.0006487369537353,86,0.0005977153778076,87,0.0128264427185058
151246522,30,442,268.0,0.0,0.02602219581604,268.0,0.0,0.0254778861999511,228.0,0.0,0.0251038074493408,234.0,0.0,0.366776466369629,242.0,0.0,0.0381379127502441,268.0,0.0591270923614501,268.0,0.0601789951324462,161,0.0003280639648437,248,0.001096487045288,230,0.0011155605316162,256,0.0009653568267822,258,0.0011103153228759,253,0.0011909008026123,260,0.0012624263763427,267,0.0264797210693359
182609394,30,272,180.0,0.0,0.0110082626342773,180.0,0.0,0.0122406482696533,122.0,0.0,0.0060091018676757,169.0,0.0,0.0189836025238037,171.0,0.0,0.0207254886627197,180.0,0.0237059593200683,180.0,0.0245699882507324,111,0.0003261566162109,178,0.0006029605865478,152,0.0005745887756347,175,0.0005421638488769,175,0.0006237030029296,179,0.0010871887207031,175,0.0007374286651611,180,0.0186066627502441
259365099,30,122,77.0,0.0,0.0033650398254394,77.0,0.0,0.0031678676605224,30.0,0.0,0.0095589160919189,75.0,0.0,0.0103011131286621,58.0,0.0,0.0298752784729003,77.0,0.0085411071777343,77.0,0.0098216533660888,61,0.0003304481506347,63,0.0002620220184326,75,0.0003802776336669,75,0.0003609657287597,75,0.0004360675811767,74,0.0006830692291259,75,0.0005414485931396,76,0.011411428451538
19976791,31,216,125.0,0.0,0.0090706348419189,125.0,0.0,0.008906602859497,54.0,0.0,0.0790722370147705,122.0,0.0,0.0891313552856445,79.0,0.0,0.0832417011260986,125.0,0.0237979888916015,125.0,0.0250763893127441,94,0.0003225803375244,87,0.0004916191101074,118,0.0004305839538574,123,0.0006048679351806,125,0.0006792545318603,121,0.0009548664093017,125,0.0007579326629638,124,0.0172269344329834
11928542,32,326,175.0,0.0,0.0265500545501709,175.0,0.0,0.0268492698669433,154.0,0.0,0.0086026191711425,157.0,0.0,0.968957185745239,170.0,0.0,0.0269134044647216,175.0,0.0529553890228271,175.0,0.0542962551116943,114,0.0003266334533691,170,0.0008034706115722,149,0.0004820823669433,158,0.0008578300476074,162,0.0010192394256591,169,0.001314640045166,164,0.0011961460113525,175,0.025618553161621
15859268,32,216,109.0,0.0,0.0204403400421142,109.0,0.0,0.0356504917144775,64.0,0.0,0.130151271820068,108.0,0.0,0.166395902633667,65.0,0.0,0.140918016433716,109.2,0.0318553447723388,109.0,0.141393184661865,88,0.0003271102905273,93,0.0004947185516357,102,0.0004122257232666,102,0.0006606578826904,107,0.0007524490356445,103,0.0009882450103759,107,0.0009617805480957,108,0.0182385444641113
18470775,32,427,285.0,0.0,0.0149528980255126,285.0,0.0,0.0153121948242187,184.0,0.0,0.0370738506317138,252.0,0.0,0.134793519973755,267.0,0.0,0.0552377700805664,285.0,0.0418083667755126,285.0,0.0422298908233642,176,0.0003228187561035,267,0.0010263919830322,254,0.0010821819305419,271,0.0008940696716308,275,0.0010228157043457,279,0.0012166500091552,282,0.0012781620025634,285,0.0275723934173584
84114921,32,309,209.0,0.0,0.0069992542266845,209.0,0.0,0.0068180561065673,192.0,0.0,0.0074164867401123,162.0,0.0,0.0901896953582763,199.0,0.0,0.0229785442352294,209.0,0.0224547386169433,209.0,0.0228009223937988,109,0.0003368854522705,180,0.0006835460662841,145,0.0007686614990234,206,0.0005950927734375,208,0.0007002353668212,208,0.0009927749633789,208,0.0007572174072265,208,0.0211038589477539
98345808,32,139,81.0,0.0,0.0042197704315185,81.0,0.0,0.0045840740203857,64.0,0.0,0.0394139289855957,73.0,0.0,0.0542476177215576,69.0,0.0,0.0643155574798584,81.0,0.0123686790466308,81.0,0.0124037265777587,56,0.0003266334533691,74,0.0003163814544677,74,0.0004093647003173,77,0.0004966259002685,79,0.0005826950073242,74,0.0006864070892333,79,0.0006430149078369,81,0.0148756504058837
21731779,33,64,40.0,0.0,0.0020952224731445,40.0,0.0,0.0025489330291748,20.0,0.0,0.0027022361755371,39.0,0.0,0.0083131790161132,33.0,0.0,0.0290837287902832,40.0,0.0057888031005859,40.0,0.006110668182373,36,0.0003275871276855,33,0.0001606941223144,39,0.0003776550292968,39,0.0003755092620849,39,0.0004482269287109,40,0.0005643367767333,40,0.0005943775177001,40,0.010350227355957
61890555,33,152,84.0,0.0,0.0048351287841796,84.0,0.0,0.0052378177642822,56.0,0.0,0.0075769424438476,81.0,0.0,0.0192344188690185,69.0,0.0,0.0288567543029785,84.0,0.0149939060211181,84.0,0.0153489112854003,68,0.0003278255462646,72,0.0003094673156738,82,0.0004031658172607,82,0.0005488395690917,82,0.000640869140625,83,0.0006964206695556,82,0.0007123947143554,84,0.0146296024322509
120157205,33,358,210.0,0.0,0.0750975608825683,210.0,0.0,0.0741674900054931,138.0,0.0,0.0305938720703125,204.0,0.0,0.0913965702056884,150.0,0.0,0.0552089214324951,211.0,0.0502328872680664,211.0,0.123090267181396,150,0.0003402233123779,177,0.0008254051208496,200,0.000685691833496,202,0.0009057521820068,204,0.0010161399841308,204,0.001368761062622,207,0.001286506652832,208,0.0287432670593261
7424642,34,661,417.0,0.0,0.047358751296997,417.0,0.0,0.0486958026885986,398.0,0.0,0.032336950302124,337.0,0.0,21.1790709495544,412.0,0.0,0.052762746810913,417.0,0.104046583175659,417.0,0.104539394378662,219,0.0003533363342285,413,0.0017871856689453,390,0.0034677982330322,391,0.0014290809631347,396,0.0022475719451904,416,0.0016608238220214,416,0.002171516418457,417,0.0449137687683105
137527381,34,455,355.0,0.0,0.0088653564453125,355.0,0.0,0.0095179080963134,336.0,0.0,0.0072453022003173,241.0,0.0,0.0355870723724365,339.0,0.0,0.0244169235229492,355.0,0.0304796695709228,355.0,0.0307631492614746,154,0.0003688335418701,351,0.0015316009521484,275,0.0010409355163574,353,0.0007321834564208,354,0.0008599758148193,354,0.0016074180603027,354,0.0009186267852783,355,0.0296666622161865
167901620,34,325,191.0,0.0,0.0337274074554443,191.0,0.0,0.0544471740722656,106.0,0.0,0.09918212890625,191.0,0.0,0.0672645568847656,129.0,0.0,0.147945880889893,192.0,0.0485932826995849,192.0,0.316344022750854,140,0.0003542900085449,146,0.0008888244628906,179,0.0005478858947753,191,0.0008370876312255,191,0.0009286403656005,183,0.0013554096221923,191,0.001122236251831,191,0.0252666473388671
15797184,35,138,86.0,0.0,0.0029153823852539,86.0,0.0,0.0074021816253662,62.0,0.0,0.0039973258972167,75.0,0.0,0.0347778797149658,73.0,0.0,0.0250551700592041,86.5,0.0088131427764892,86.5,0.0354666709899902,60,0.0003547668457031,81,0.0002651214599609,83,0.0004670619964599,86,0.0004866123199462,86,0.0005877017974853,83,0.0008299350738525,86,0.0007791519165039,86,0.0158123970031738
66100530,35,126,87.0,0.0,0.0029733180999755,87.0,0.0,0.0033364295959472,34.0,0.0,0.0030891895294189,85.0,0.0,0.0152101516723632,70.0,0.0,0.0324847698211669,87.0,0.0087072849273681,87.0,0.0091476440429687,70,0.0003454685211181,74,0.0003306865692138,84,0.0004632472991943,85,0.0005004405975341,87,0.0006232261657714,85,0.0007529258728027,87,0.0006964206695556,87,0.0146160125732421
157488488,35,105,70.0,0.0,0.0026912689208984,70.0,0.0,0.0030064582824707,48.0,0.0,0.0107262134552001,60.0,0.0,0.0101218223571777,60.0,0.0,0.0365886688232421,70.0,0.0079555511474609,70.0,0.0083808898925781,48,0.0003457069396972,57,0.0002572536468505,65,0.0004303455352783,69,0.0004804134368896,69,0.0005621910095214,69,0.0008261203765869,70,0.0006623268127441,70,0.0143802165985107
311227912,35,276,134.0,0.0,0.199450731277466,134.0,0.0,0.196439266204834,88.0,0.0,0.271216154098511,134.0,0.0,0.313403844833374,99.0,0.0,0.281880140304565,140.5,0.0399489402770996,137.327586206897,0.97330379486084,111,0.0003418922424316,108,0.0007033348083496,126,0.000495433807373,128,0.0009272098541259,130,0.0010673999786376,127,0.0011060237884521,132,0.0014295578002929,132,0.0243988037109375
64253854,36,81,47.0,0.0,0.0025029182434082,47.0,0.0,0.0040595531463623,26.0,0.0,0.0049052238464355,46.0,0.0,0.0194895267486572,41.0,0.0,0.0340583324432373,47.5,0.0065221786499023,47.5,0.0222856998443603,43,0.0003435611724853,42,0.000195026397705,46,0.0004138946533203,47,0.0004608631134033,47,0.0005607604980468,46,0.0006883144378662,47,0.0007545948028564,47,0.012294054031372
198370650,36,264,142.0,0.0,0.0715563297271728,142.0,0.0,0.0917584896087646,72.0,0.0,0.0251555442810058,141.0,0.0,0.115234851837158,87.0,0.0,0.0490610599517822,143.5,0.0354039669036865,143.171717171717,0.605479717254639,119,0.0003571510314941,105,0.0006184577941894,138,0.0004928112030029,139,0.0008704662322998,139,0.0010006427764892,138,0.0012969970703125,139,0.0013811588287353,140,0.0217616558074951
287519521,36,201,112.0,0.0,0.0119163990020751,112.0,0.0,0.0430185794830322,64.0,0.0,0.0051894187927246,112.0,0.0,0.0585279464721679,97.0,0.0,0.0324032306671142,113.5,0.0210888385772705,112.857142857143,0.407739877700806,97,0.0003542900085449,86,0.000511884689331,108,0.0004563331604003,111,0.0007150173187255,112,0.0008299350738525,109,0.0009832382202148,112,0.0010201930999755,112,0.0189366340637207
42098834,37,448,293.0,0.0,0.0185539722442626,293.0,0.0,0.0192515850067138,178.0,0.0,0.0245790481567382,273.0,0.0,0.0499510765075683,232.0,0.0,0.0483520030975341,293.0,0.0471019744873046,293.0,0.0488290786743164,189,0.0003626346588134,270,0.0011422634124755,256,0.0011792182922363,283,0.0011768341064453,284,0.0013244152069091,292,0.0019164085388183,292,0.0016906261444091,293,0.0390734672546386
68179571,37,241,135.0,0.0,0.0154571533203125,135.0,0.0,0.0209929943084716,92.0,0.0,0.0092678070068359,129.0,0.0,0.0961968898773193,106.0,0.0,0.0343134403228759,135.4,0.0304880142211914,135.4,0.172580003738403,102,0.0003924369812011,111,0.0005486011505126,121,0.000523567199707,131,0.0008172988891601,131,0.0009212493896484,133,0.0015063285827636,131,0.0011262893676757,135,0.0235152244567871
110536616,38,429,238.0,0.0,0.259190559387207,238.0,0.0,0.386015176773071,144.0,0.0,0.237881422042847,224.0,0.0,11.3727052211761,189.0,0.0,0.275840044021606,240.166666666667,0.124239206314087,240.166666666667,0.37406063079834,168,0.0003943443298339,197,0.0011277198791503,219,0.0007286071777343,226,0.0012431144714355,231,0.00142502784729,234,0.0027291774749755,235,0.0018138885498046,236,0.0416898727416992
119897041,38,569,320.0,0.0,1.22076082229614,320.0,0.0,1.25812315940857,200.0,0.0,0.0605719089508056,310.0,0.0,16.8419544696808,263.0,0.0,0.078866958618164,324.853801169591,0.225112676620483,324.660377358491,1.13078451156616,231,0.0004017353057861,267,0.0018625259399414,300,0.0009028911590576,306,0.0015497207641601,309,0.0017151832580566,310,0.0037682056427001,314,0.0022006034851074,316,0.057255744934082
249831237,38,249,149.0,0.0,0.0088615417480468,149.0,0.0,0.0130801200866699,68.0,0.0,0.094545841217041,145.0,0.0,0.064948558807373,80.0,0.0,0.119103193283081,149.5,0.0265319347381591,149.5,0.0414619445800781,114,0.0003798007965087,97,0.0005218982696533,141,0.0005364418029785,142,0.0008552074432373,145,0.0009951591491699,143,0.0016043186187744,145,0.0014681816101074,149,0.0259912014007568
364664695,38,460,266.0,0.0,0.324198961257934,266.0,0.0,0.672777891159058,144.0,0.0,0.368179559707642,264.0,0.0,0.439578294754028,179.0,0.0,0.418475389480591,270.0,0.08986496925354,268.463878326996,1.41909027099609,193,0.0003843307495117,235,0.0011713504791259,254,0.0007276535034179,262,0.0012612342834472,262,0.0014095306396484,254,0.0023713111877441,262,0.0018577575683593,264,0.041630744934082
16476088,39,350,181.0,0.0,0.0717554092407226,181.0,0.0,0.0780303478240966,122.0,0.0,0.0876946449279785,180.0,0.0,0.280953407287598,149.0,0.0,0.119039535522461,182.202898550725,0.083404541015625,182.111111111111,0.71464204788208,145,0.0003859996795654,147,0.0008032321929931,171,0.0005996227264404,179,0.0011737346649169,180,0.0013189315795898,175,0.0019183158874511,180,0.0017066001892089,181,0.0333180427551269
21337501,39,195,105.0,0.0,0.0442991256713867,105.0,0.0,0.0589430332183837,64.0,0.0,0.044581651687622,101.0,0.0,0.105714321136475,83.0,0.0,0.0714271068572998,107.0,0.0219433307647705,106.149456521739,0.414706945419312,88,0.0003724098205566,97,0.0004005432128906,94,0.0005087852478027,100,0.0008223056793212,101,0.0009224414825439,94,0.000978946685791,102,0.0011796951293945,104,0.0212476253509521
6650612,40,115,70.0,0.0,0.003326416015625,70.0,0.0,0.0041992664337158,52.0,0.0,0.0231988430023193,61.0,0.0,0.0170044898986816,61.0,0.0,0.0545630455017089,70.0,0.0097506046295166,70.0,0.0100350379943847,49,0.0003867149353027,66,0.0002739429473876,65,0.000507116317749,67,0.00065279006958,68,0.0007450580596923,67,0.0008654594421386,69,0.0009520053863525,70,0.0187251567840576
31457243,40,303,188.0,0.0,0.0120453834533691,188.0,0.0,0.0168514251708984,56.0,0.0,0.0616152286529541,188.0,0.0,0.117431402206421,120.0,0.0,0.088979959487915,188.5,0.0290198326110839,188.5,0.0632154941558837,150,0.0003867149353027,157,0.0008037090301513,183,0.0006239414215087,187,0.0009546279907226,187,0.0011134147644042,187,0.0024387836456298,187,0.0016484260559082,188,0.0324578285217285
197731654,40,138,91.0,0.0,0.0036225318908691,91.0,0.0,0.0041823387145996,44.0,0.0,0.0048804283142089,89.0,0.0,0.0141308307647705,66.0,0.0,0.036339521408081,91.0,0.0095982551574707,91.0,0.0100791454315185,73,0.0004117488861083,79,0.0003056526184082,87,0.000502586364746,91,0.0006439685821533,91,0.0007727146148681,88,0.0011894702911376,91,0.0009198188781738,91,0.0189182758331298
20119746,41,208,137.0,0.0,0.0047504901885986,137.0,0.0,0.0058088302612304,80.0,0.0,0.0191302299499511,124.0,0.0,0.0238702297210693,105.0,0.0,0.0493981838226318,137.0,0.0145342350006103,137.0,0.0157115459442138,101,0.0004112720489501,124,0.000472068786621,121,0.0005722045898437,136,0.0008003711700439,136,0.0009431838989257,136,0.0014178752899169,136,0.0011091232299804,137,0.0245609283447265
54331626,41,250,123.0,0.0,0.293803691864014,123.0,0.0,0.310503959655762,76.0,0.0,0.137961387634277,123.0,0.0,0.340146541595459,99.0,0.0,0.166515111923218,131.0,0.0379178524017334,128.375,0.840153217315674,107,0.0004098415374755,85,0.0005056858062744,118,0.0005223751068115,121,0.0011353492736816,122,0.0012726783752441,121,0.0013370513916015,123,0.0016646385192871,123,0.0273010730743408
64496469,41,400,201.0,0.0,0.754337310791016,201.0,0.0,1.05966782569885,130.0,0.0,0.295816898345947,197.0,0.0,2.06230211257935,138.0,0.0,0.216427326202392,208.5,0.0903859138488769,205.473416930533,2.38852691650391,160,0.0004105567932128,161,0.0007472038269042,191,0.0006556510925292,192,0.0013999938964843,194,0.0015459060668945,194,0.002570629119873,194,0.0020544528961181,198,0.0400502681732177
259884200,41,675,447.0,0.0,0.0604116916656494,447.0,0.0,0.0808556079864502,280.0,0.0,0.054722785949707,402.0,0.0,0.473304033279419,311.0,0.0,0.0818891525268554,447.666666666667,0.112367153167725,447.666666666667,0.219022750854492,260,0.0004041194915771,373,0.0022647380828857,390,0.001537799835205,439,0.0017225742340087,446,0.0020220279693603,436,0.0033657550811767,446,0.0023643970489501,447,0.0600035190582275
14327149,42,111,72.0,0.0,0.0030586719512939,72.0,0.0,0.0037846565246582,36.0,0.0,0.0039231777191162,69.0,0.0,0.0130352973937988,50.0,0.0,0.0388267040252685,72.0,0.0088024139404296,72.0,0.0095226764678955,62,0.0004129409790039,58,0.000260591506958,66,0.0004987716674804,70,0.0006940364837646,72,0.0008113384246826,71,0.0008778572082519,72,0.0009536743164062,72,0.0177040100097656
62740714,42,521,266.0,0.0,2.47067379951477,266.0,0.0,2.70610308647156,148.0,0.0,0.0361785888671875,265.0,0.0,10.0127267837524,173.0,0.0,0.0657939910888671,272.729127613554,0.235339879989624,271.798467117667,3.28511357307434,214,0.0004122257232666,210,0.0014123916625976,257,0.0007274150848388,262,0.0017063617706298,262,0.0019171237945556,257,0.0032658576965332,262,0.0030145645141601,263,0.0491688251495361
176872879,42,248,135.0,0.0,0.0210847854614257,135.0,0.0,0.102183103561401,82.0,0.0,0.0064725875854492,134.0,0.0,0.0949668884277343,109.0,0.0,0.0414662361145019,136.5,0.0353000164031982,135.653846153846,0.809943437576294,111,0.0004091262817382,111,0.0005335807800292,134,0.0005514621734619,134,0.0010805130004882,135,0.0011940002441406,134,0.0015952587127685,135,0.0015871524810791,135,0.0290226936340332
237845487,42,255,150.0,0.0,0.0089673995971679,150.0,0.0,0.0094945430755615,104.0,0.0,0.0193796157836914,137.0,0.0,0.105941772460938,113.0,0.0,0.0511648654937744,150.0,0.0231046676635742,150.0,0.0238411426544189,115,0.0004119873046875,144,0.0006251335144042,131,0.0005872249603271,144,0.0009307861328125,148,0.0011332035064697,148,0.0021405220031738,149,0.001521348953247,150,0.0286955833435058
33060624,44,196,123.0,0.0,0.0046372413635253,123.0,0.0,0.0070579051971435,88.0,0.0,0.0204482078552246,110.0,0.0,0.0186555385589599,93.0,0.0,0.0642182826995849,123.0,0.0148622989654541,123.0,0.0154497623443603,81,0.0004236698150634,110,0.0004689693450927,110,0.0006797313690185,122,0.0008814334869384,122,0.0010223388671875,118,0.0015091896057128,123,0.0011436939239501,123,0.0271790027618408
48730516,44,341,198.0,0.0,0.0124835968017578,198.0,0.0,0.0131936073303222,114.0,0.0,0.0705482959747314,191.0,0.0,0.048002004623413,123.0,0.0,0.148867845535278,198.0,0.0395152568817138,198.0,0.0403010845184326,154,0.000422716140747,150,0.0006463527679443,186,0.0006952285766601,196,0.0013313293457031,196,0.0014991760253906,188,0.0023536682128906,196,0.0018031597137451,198,0.0397052764892578
62609430,45,787,443.0,0.0,6.16379809379578,443.0,0.0,14.5319602489471,264.0,0.0,1.00587773323059,425.0,0.0,431.483999252319,352.0,0.0,1.0783224105835,451.0,0.551677703857422,449.709779130202,5.41214323043823,314,0.0004510879516601,403,0.0024805068969726,414,0.0012898445129394,428,0.0023634433746337,430,0.0026350021362304,435,0.0043983459472656,440,0.0039422512054443,443,0.0863182544708252
68480165,45,207,119.0,0.0,0.0089600086212158,119.0,0.0,0.0119326114654541,82.0,0.0,0.0118384361267089,113.0,0.0,0.0811405181884765,103.0,0.0,0.0555670261383056,119.0,0.0232307910919189,119.0,0.0251326560974121,93,0.0004370212554931,107,0.0004651546478271,108,0.0005850791931152,116,0.0010082721710205,116,0.0011458396911621,117,0.0014214515686035,118,0.0014734268188476,119,0.0271024703979492
1775731,46,567,340.0,0.0,0.205765008926392,340.0,0.0,0.21711802482605,172.0,0.0,0.0867307186126709,335.0,0.0,0.0915932655334472,243.0,0.0,0.128592491149902,342.0,0.10101580619812,341.666666666667,0.952501535415649,247,0.0004513263702392,293,0.0017228126525878,319,0.0009729862213134,336,0.0019316673278808,338,0.0021400451660156,336,0.0038940906524658,339,0.0029718875885009,339,0.0640022754669189
15001424,46,217,125.0,0.0,0.0087251663208007,125.0,0.0,0.0087490081787109,82.0,0.0,0.00632905960083,122.0,0.0,0.02512788772583,97.0,0.0,0.0503091812133789,125.0,0.0253784656524658,125.0,0.0258228778839111,105,0.0004372596740722,103,0.0005857944488525,120,0.0006377696990966,122,0.0012269020080566,122,0.0013675689697265,122,0.0014994144439697,122,0.001741886138916,124,0.0303046703338623
23469247,46,413,234.0,0.0,0.149818420410156,234.0,0.0,0.150048971176147,88.0,0.0,0.530413389205933,233.0,0.0,0.761610984802246,99.0,0.0,0.568123817443848,235.5,0.0756993293762207,235.0,0.8044114112854,195,0.0004489421844482,157,0.0009849071502685,230,0.0006935596466064,231,0.001596450805664,231,0.0017826557159423,230,0.0029499530792236,232,0.0025546550750732,232,0.050239086151123
279854450,46,443,256.0,0.0,0.0389285087585449,256.0,0.0,0.0404729843139648,178.0,0.0,0.370937824249268,236.0,0.0,0.958358764648438,204.0,0.0,0.382741689682007,256.0,0.0715112686157226,256.0,0.0711116790771484,173,0.0004348754882812,208,0.0009272098541259,226,0.0009236335754394,254,0.0014820098876953,254,0.0017070770263671,240,0.0024783611297607,256,0.0019550323486328,256,0.0499970912933349
14150874,47,224,137.0,0.0,0.0083870887756347,137.0,0.0,0.0105595588684082,68.0,0.0,0.0134181976318359,135.0,0.0,0.0663971900939941,89.0,0.0,0.0552999973297119,137.0,0.0232996940612792,137.0,0.0241901874542236,110,0.0004560947418212,111,0.0006215572357177,130,0.0006875991821289,135,0.0011899471282958,135,0.0013575553894042,132,0.0015699863433837,137,0.0015761852264404,137,0.0320367813110351
400867704,47,340,157.0,0.0,1.74792647361755,157.0,0.0,1.04595351219177,120.0,0.0,0.399397373199463,156.0,0.0,1.5158052444458,127.0,0.0,0.39928936958313,172.0,0.0595510005950927,163.837383569826,3.66441822052002,131,0.0004584789276123,118,0.0007297992706298,148,0.0006606578826904,151,0.001685619354248,151,0.001861572265625,151,0.0020966529846191,151,0.0025525093078613,151,0.0415682792663574
86664924,48,441,218.0,0.0,3.05320358276367,218.0,0.0,3.16677355766296,146.0,0.0,0.0540418624877929,216.0,0.0,1.97349500656128,165.0,0.0,0.0925350189208984,226.040660736976,0.128801107406616,223.961525677667,4.83765125274658,186,0.0004620552062988,160,0.0010921955108642,203,0.0007522106170654,212,0.0018074512481689,214,0.0020515918731689,209,0.0031421184539794,215,0.0030219554901123,216,0.0501854419708251
104615636,48,506,268.0,0.0,1.31142640113831,268.0,0.0,1.19761967658997,172.0,0.0,0.0870215892791748,264.0,0.0,1.95641469955444,207.0,0.0,0.133442401885986,272.4,0.205546379089355,271.761734342739,3.33696937561035,195,0.000457763671875,227,0.0014524459838867,241,0.0008540153503417,259,0.0021195411682128,260,0.0023975372314453,263,0.004129409790039,263,0.0035645961761474,264,0.0608584880828857
297985585,48,552,290.0,0.0,1.86440372467041,290.0,0.0,2.00813055038452,138.0,0.0,1.20760679244995,287.0,0.0,12.9968223571777,177.0,0.0,1.02830147743225,298.0,0.188583374023438,295.269151291513,4.5877890586853,235,0.0004675388336181,199,0.0018517971038818,278,0.0008707046508789,278,0.0022506713867187,281,0.0024917125701904,274,0.0043463706970214,283,0.003636360168457,289,0.0668814182281494
16505296,49,417,250.0,0.0,0.0201985836029052,250.0,0.0,0.0218615531921386,206.0,0.0,0.0135478973388671,217.0,0.0,0.645344257354736,226.0,0.0,0.0536797046661376,250.0,0.053192138671875,250.0,0.0532183647155761,156,0.0004703998565673,248,0.0010209083557128,200,0.000894546508789,242,0.0016613006591796,245,0.0019347667694091,248,0.0029947757720947,250,0.0022268295288085,250,0.0518512725830078
17135931,49,522,293.0,0.0,0.0962843894958496,293.0,0.0,0.114879369735718,148.0,0.0,0.254409551620483,292.0,0.0,0.32371187210083,215.0,0.0,0.289789438247681,293.7,0.141602993011475,293.666666666667,0.902227163314819,226,0.0004687309265136,239,0.0013554096221923,273,0.0009119510650634,286,0.0021264553070068,286,0.002328872680664,280,0.0051651000976562,286,0.003286600112915,293,0.0723092555999755
45145944,49,199,117.0,0.0,0.0069007873535156,117.0,0.0,0.0077278614044189,54.0,0.0,0.0197932720184326,115.0,0.0,0.0253889560699462,98.0,0.0,0.118562459945679,117.0,0.0214467048645019,117.0,0.0223767757415771,97,0.0004668235778808,96,0.0005171298980712,113,0.0006763935089111,114,0.0012764930725097,115,0.001483678817749,115,0.0016255378723144,116,0.0018892288208007,117,0.0309011936187744
73298877,49,134,93.0,0.0,0.0044312477111816,93.0,0.0,0.0052404403686523,58.0,0.0,0.0077641010284423,85.0,0.0,0.0280346870422363,87.0,0.0,0.0566804409027099,93.0,0.0109827518463134,93.0,0.0115983486175537,65,0.0004537105560302,77,0.0004355907440185,83,0.0006353855133056,91,0.0009419918060302,92,0.0010936260223388,88,0.0015056133270263,92,0.0012826919555664,93,0.0285010337829589
27595997,50,303,159.0,0.0,0.104773998260498,159.0,0.0,0.105122327804565,88.0,0.0,0.0175154209136962,158.0,0.0,0.127284049987793,93.0,0.0,0.0610432624816894,160.285714285714,0.0428831577301025,159.961128048781,1.03469061851501,146,0.0004916191101074,135,0.0006196498870849,157,0.0006952285766601,154,0.0015952587127685,155,0.0018074512481689,157,0.002070665359497,155,0.0026006698608398,157,0.0373816490173339
49098552,50,164,99.0,0.0,0.0053422451019287,99.0,0.0,0.00639009475708,48.0,0.0,0.0119481086730957,98.0,0.0,0.0202147960662841,73.0,0.0,0.0656895637512207,99.0,0.0161216259002685,99.0,0.0168421268463134,84,0.0004811286926269,78,0.0003778934478759,98,0.0006396770477294,97,0.0012266635894775,97,0.0014119148254394,98,0.0013456344604492,97,0.0018026828765869,99,0.0282020568847656
243267948,50,1458,1021.0,0.0,0.0623586177825927,1021.0,0.0,0.0577514171600341,974.0,0.0,0.0892796516418457,698.0,0.06303724928366762,500.0122928619385,1006.0,0.0,0.1259605884552,1021.0,0.203825712203979,1021.0,0.208434104919434,449,0.0004956722259521,1016,0.0054686069488525,955,0.0108172893524169,1010,0.0040552616119384,1015,0.0046663284301757,1020,0.005601167678833,1021,0.0051887035369873,1021,0.134863615036011
355823615,50,463,312.0,0.0,0.0163769721984863,312.0,0.0,0.018146276473999,132.0,0.0,0.560787200927734,297.0,0.0,0.0450019836425781,194.0,0.0,0.620758295059204,312.0,0.0447554588317871,312.0,0.0458567142486572,228,0.0004808902740478,250,0.0011119842529296,292,0.0009596347808837,312,0.0016100406646728,312,0.0018255710601806,299,0.003497838973999,312,0.0024340152740478,312,0.0588083267211914
16105942,51,594,347.0,0.0,0.0960054397583007,347.0,0.0,0.0914359092712402,132.0,0.0,0.146541357040405,347.0,0.0,0.399213314056396,178.0,0.0,0.202892541885376,347.666666666667,0.128598690032959,347.666666666667,0.439224004745483,294,0.0007390975952148,268,0.0017392635345458,340,0.0009362697601318,343,0.0023012161254882,343,0.0024924278259277,340,0.0063204765319824,344,0.0034923553466796,346,0.0765650272369384
21364753,51,732,470.0,0.0,0.0417737960815429,470.0,0.0,0.0426478385925293,422.0,0.0,0.0226361751556396,385.0,0.0,0.418286085128784,438.0,0.0,0.0649957656860351,470.0,0.110488653182983,470.0,0.113857984542847,264,0.0007472038269042,425,0.0024707317352294,375,0.001598834991455,459,0.0023839473724365,464,0.0026934146881103,469,0.0039408206939697,465,0.0034730434417724,468,0.0785968303680419
25344777,51,653,322.0,0.0,8.47211360931397,322.0,0.0,24.8398351669312,202.0,0.0,11.1005001068115,321.0,0.0,36.6531693935394,221.0,0.0,10.8692221641541,338.5,0.268191576004028,327.492336635242,9.90620541572571,252,0.0007345676422119,246,0.0016150474548339,301,0.0009191036224365,313,0.003047227859497,317,0.0033192634582519,306,0.0077695846557617,317,0.0044972896575927,322,0.093449592590332
43194901,51,313,193.0,0.0,0.0110228061676025,193.0,0.0,0.0125651359558105,76.0,0.0,0.0257506370544433,191.0,0.0,0.0833699703216552,105.0,0.0,0.0717637538909912,193.0,0.0321896076202392,193.0,0.0333852767944335,157,0.0007464885711669,151,0.0008678436279296,186,0.0007565021514892,189,0.0015368461608886,190,0.0017621517181396,188,0.003230333328247,190,0.0025587081909179,193,0.0459260940551757
207594668,51,223,125.0,0.0,0.0096547603607177,125.0,0.0,0.0099744796752929,88.0,0.0,0.0171840190887451,112.0,0.0,0.141384840011597,102.0,0.0,0.0689804553985595,125.0,0.0218377113342285,125.0,0.0243537425994873,95,0.000732421875,113,0.0005228519439697,111,0.0007045269012451,123,0.001410961151123,124,0.0015833377838134,123,0.0017426013946533,124,0.0017976760864257,124,0.0357089042663574
358845982,51,888,576.0,0.0,1.74096822738647,576.0,0.0,1.77724766731262,198.0,0.0,3.4724497795105,569.0,0.0,11.2251138687134,281.0,0.0,3.5695207118988,579.725490196079,0.368822813034058,579.576149431543,3.06273436546326,412,0.0006141662597656,483,0.0030751228332519,539,0.0015544891357421,570,0.0027716159820556,574,0.0030732154846191,558,0.0081739425659179,574,0.0045983791351318,575,0.119432687759399
430313102,51,1646,1138.0,0.0,0.126776695251465,1138.0,0.0,0.12657618522644,940.0,0.0,0.177282333374023,882.0,0.0544217687074828,500.011286973953,976.0,0.0,0.202678203582764,1138.0,0.322629928588867,1138.0,0.332153558731079,540,0.0005030632019042,1058,0.0078692436218261,1077,0.0124337673187255,1071,0.0045502185821533,1094,0.0065925121307373,1134,0.0077641010284423,1135,0.0065507888793945,1137,0.171033143997192
21028234,52,344,179.0,0.0,0.0161285400390625,179.0,0.0,0.0181288719177246,82.0,0.0,0.188002347946167,179.0,0.0,0.082374095916748,115.0,0.0,0.290633201599121,179.0,0.0455563068389892,179.0,0.0478267669677734,164,0.0004999637603759,125,0.0006773471832275,177,0.0007326602935791,175,0.0019469261169433,176,0.0021896362304687,177,0.0023965835571289,176,0.0026190280914306,179,0.0456089973449707
2890961,53,554,281.0,0.0,1.11516642570496,281.0,0.0,1.95367693901062,256.0,0.0,0.0214958190917968,266.0,0.0,2.43399786949158,260.0,0.0,0.0708467960357666,283.146853146853,0.345474720001221,282.831325301205,3.24248766899109,199,0.0005548000335693,270,0.001239538192749,237,0.0009541511535644,265,0.0027446746826171,269,0.0030891895294189,277,0.0027704238891601,277,0.0036432743072509,280,0.0758638381958007
21816783,53,271,187.0,0.0,0.0064249038696289,187.0,0.0,0.0079283714294433,142.0,0.0,0.0134732723236083,156.0,0.0,0.0389623641967773,156.0,0.0,0.0611484050750732,187.0,0.0196287631988525,187.0,0.0212204456329345,118,0.0005819797515869,181,0.0007753372192382,168,0.0009748935699462,187,0.0013918876647949,187,0.0015721321105957,184,0.0023484230041503,187,0.0020163059234619,187,0.0443053245544433
19283723,54,532,310.0,0.0,0.0467307567596435,310.0,0.0,0.0594587326049804,268.0,0.0,0.022723913192749,265.0,0.0,4.06401920318604,294.0,0.0,0.0691795349121093,310.5,0.0842697620391845,310.0,2.14639449119568,188,0.0005221366882324,277,0.0015888214111328,249,0.0010287761688232,291,0.0020942687988281,297,0.0025146007537841,310,0.0033285617828369,304,0.0029881000518798,310,0.075662612915039
19454519,54,841,458.0,0.0065502183406113,500.005280971527,458.0,0.0,298.991097927093,344.0,0.0,0.176691770553589,434.0,0.0092165898617511,500.020888805389,380.0,0.0,0.202257394790649,475.333333333333,0.9239501953125,474.666666666668,6.2109100818634,325,0.0005164146423339,414,0.0030689239501953,412,0.0014135837554931,436,0.0034327507019042,439,0.0037198066711425,454,0.0062255859375,439,0.005399465560913,458,0.118017196655273
25650268,54,190,123.0,0.0,0.0063438415527343,123.0,0.0,0.0073890686035156,70.0,0.0,0.0136582851409912,113.0,0.0,0.0153374671936035,103.0,0.0,0.073188304901123,123.0,0.0172677040100097,123.0,0.0184946060180664,91,0.0005230903625488,108,0.0004611015319824,117,0.0007553100585937,121,0.0014457702636718,121,0.0016736984252929,123,0.0016672611236572,123,0.0018842220306396,123,0.0365693569183349
63084853,54,993,557.0,0.0,0.302405118942261,557.0,0.0,0.303502082824707,416.0,0.0,0.454653024673462,461.0,0.0954446854663774,500.044720411301,467.0,0.0,0.50201940536499,557.0,0.421560049057007,557.0,0.425319671630859,345,0.0005419254302978,497,0.0026602745056152,447,0.0019392967224121,534,0.0037307739257812,535,0.0040812492370605,546,0.0085806846618652,554,0.0054352283477783,555,0.133639574050903
227785045,54,408,242.0,0.0,0.16537880897522,242.0,0.0,0.223205089569092,138.0,0.0,0.0290389060974121,233.0,0.0,0.354094982147217,200.0,0.0,0.0779652595520019,245.4,0.0541944503784179,245.25,1.58269238471985,187,0.0005190372467041,226,0.0010859966278076,226,0.0009288787841796,237,0.0019056797027587,238,0.0021235942840576,238,0.0037999153137207,241,0.0029847621917724,242,0.0603485107421875
360025190,54,1065,556.0,0.0161870503597122,500.009161710739,,,,290.0,0.0,19.6191399097443,552.0,0.0181159420289855,500.012358665466,,,,581.5,1.64000368118286,574.499039105003,8.45644569396973,424,0.0005288124084472,457,0.0039665699005126,520,0.0016143321990966,545,0.0044643878936767,547,0.0048439502716064,538,0.0099022388458251,548,0.0073587894439697,551,0.147969007492065
1239671,55,934,506.0,0.0,235.895955562592,,,,372.0,0.0,0.240081787109375,478.0,0.0,113.654990434647,372.0,0.0,0.289379835128784,520.5,1.17800521850586,517.536277133,3.84799408912659,344,0.0005276203155517,396,0.0030920505523681,460,0.0017569065093994,495,0.0040240287780761,502,0.0044240951538085,482,0.0061864852905273,502,0.0060417652130126,505,0.128510713577271
15420650,55,815,524.0,0.0,0.0386731624603271,,,,414.0,0.0,0.0277957916259765,436.0,0.0,61.8721714019775,467.0,0.0,0.0730180740356445,524.0,0.105289220809936,524.0,0.115955591201782,304,0.000533103942871,507,0.0027217864990234,424,0.0022296905517578,519,0.0026929378509521,520,0.0030109882354736,514,0.0061907768249511,523,0.0037126541137695,524,0.111081123352051
18135029,55,759,408.0,0.0,15.4077613353729,,,,210.0,0.0,0.778129577636719,405.0,0.0,20.8548769950867,263.0,0.0,0.891717433929443,418.0,0.502460718154907,415.967397414278,1.27666068077087,324,0.0005326271057128,297,0.0018410682678222,393,0.0011816024780273,402,0.0033957958221435,403,0.0036840438842773,394,0.0102732181549072,404,0.004805564880371,405,0.121670007705688
61158706,55,420,226.0,0.0,0.484493255615234,,,,152.0,0.0,0.516573429107666,216.0,0.0,2.02435970306396,191.0,0.0,0.683971881866455,231.666666666667,0.0935142040252685,228.666666666667,0.513858795166016,167,0.0005264282226562,216,0.0010750293731689,200,0.0009167194366455,214,0.0022110939025878,215,0.0024580955505371,213,0.0027320384979248,215,0.002871036529541,226,0.0669717788696289
14843763,56,769,375.0,0.0,166.370485782623,,,,264.0,0.0,1.45097970962524,357.0,0.0196078431372549,500.018507003784,284.0,0.0,1.52742385864258,393.0,0.596509456634522,386.59547214679,3.39916324615479,289,0.0005459785461425,329,0.0019638538360595,324,0.0012052059173583,360,0.0034313201904296,364,0.0038070678710937,368,0.0079274177551269,369,0.0059430599212646,371,0.128870010375977
16421962,56,307,187.0,0.0,0.0101997852325439,,,,94.0,0.0,0.0181033611297607,181.0,0.0,0.0251295566558837,134.0,0.0,0.0792574882507324,187.0,0.0287609100341796,187.0,0.0313539505004882,161,0.0005526542663574,167,0.0007562637329101,176,0.0008845329284667,184,0.001788854598999,184,0.0020363330841064,179,0.0032916069030761,187,0.0027439594268798,187,0.0511760711669921
19725644,56,393,238.0,0.0,0.0163371562957763,,,,66.0,0.0,0.0558767318725585,238.0,0.0,0.024717092514038,108.0,0.0,0.122446537017822,238.0,0.0437359809875488,238.0,0.0457446575164794,207,0.0005586147308349,174,0.0010170936584472,234,0.0008821487426757,236,0.0020875930786132,236,0.0023109912872314,234,0.0037777423858642,236,0.0031166076660156,237,0.0581433773040771
521489919,56,150,96.0,0.0,0.0061521530151367,,,,42.0,0.0,0.015960693359375,94.0,0.0,0.0236303806304931,75.0,0.0,0.0949206352233886,96.0,0.0173547267913818,96.0,0.0189461708068847,89,0.0005230903625488,80,0.0004606246948242,95,0.0007548332214355,94,0.0015602111816406,94,0.0017571449279785,95,0.0016698837280273,95,0.0022494792938232,96,0.0324525833129882
742143,57,747,403.0,0.0,4.3545618057251,,,,152.0,0.0,5.22432947158814,402.0,0.0,14.1335003376007,218.0,0.0,5.45633387565613,411.5,0.45859432220459,407.438583105503,1.61410760879517,331,0.0005505084991455,298,0.0025017261505126,392,0.0011546611785888,395,0.0035281181335449,395,0.0039052963256835,395,0.0117204189300537,398,0.0059177875518798,402,0.122289180755615
13460312,57,561,288.0,0.0,0.0818967819213867,,,,140.0,0.0,0.286949396133423,287.0,0.0,0.486027956008911,172.0,0.0,0.278132438659668,288.0,0.140769958496094,288.0,0.1447913646698,260,0.0005524158477783,217,0.0012238025665283,283,0.0008890628814697,286,0.0028586387634277,286,0.0031065940856933,283,0.0041439533233642,286,0.0040366649627685,287,0.0772435665130615
40022380,57,321,184.0,0.0,0.0211529731750488,,,,124.0,0.0,0.0149006843566894,172.0,0.0,0.166915893554688,156.0,0.0,0.0772881507873535,184.6875,0.0465526580810546,184.6875,0.0505375862121582,140,0.0005433559417724,167,0.0008697509765625,164,0.0008642673492431,180,0.0020053386688232,183,0.0022234916687011,184,0.0029375553131103,183,0.0026021003723144,184,0.0582668781280517
78138151,57,893,456.0,0.0043859649122807,500.010098218918,,,,276.0,0.0,0.316745042800903,452.0,0.0044247787610619,500.013935089111,,,,475.142857142857,1.11498594284058,472.944758064516,2.90337419509888,358,0.0005831718444824,314,0.0029187202453613,423,0.001455545425415,441,0.0042314529418945,441,0.0046379566192626,430,0.0148701667785644,447,0.007200002670288,453,0.151857137680054
321652589,57,733,394.0,0.0,33.5013010501862,,,,270.0,0.0,0.182995557785034,375.0,0.0,356.425027370453,287.0,0.0,0.236973285675049,402.166666666667,0.568406820297241,401.936507936508,0.72949743270874,282,0.0005366802215576,349,0.0021393299102783,353,0.0011830329895019,366,0.0033726692199707,371,0.0037412643432617,376,0.0080378055572509,374,0.0052335262298583,386,0.121121883392334
44394333,58,475,275.0,0.0,0.0232141017913818,,,,138.0,0.0,0.136506319046021,270.0,0.0,0.0495784282684326,151.0,0.0,0.223730802536011,275.0,0.0683858394622802,275.0,0.0738303661346435,221,0.0005459785461425,196,0.0010056495666503,256,0.0009746551513671,271,0.0026893615722656,271,0.002974510192871,271,0.0049514770507812,272,0.0037453174591064,275,0.0861096382141113
165580617,58,719,398.0,0.0,1.56577873229981,,,,208.0,0.0,0.630918264389038,392.0,0.0,6.75208926200867,273.0,0.0,0.723314046859741,404.5,0.245671033859253,403.144011334048,0.505172967910767,311,0.0005545616149902,365,0.0019583702087402,368,0.0012807846069335,390,0.0032687187194824,393,0.0037167072296142,382,0.0092573165893554,393,0.0057029724121093,398,0.128382682800293
14936377,59,667,372.0,0.0,0.143961429595947,,,,160.0,0.0,0.869126796722412,371.0,0.0,0.405963659286499,200.0,0.0,0.764544010162354,373.409090909091,0.179583072662353,373.409090909091,0.191677570343018,310,0.0005578994750976,276,0.0017039775848388,362,0.0011012554168701,366,0.003366470336914,367,0.0036225318908691,364,0.0088937282562255,367,0.0048253536224365,370,0.122860670089722
15642031,59,354,220.0,0.0,0.0180883407592773,,,,184.0,0.0,0.0381948947906494,187.0,0.0,0.126109838485718,206.0,0.0,0.0981636047363281,220.5,0.0344095230102539,220.5,0.0376503467559814,134,0.0005702972412109,210,0.0010797977447509,193,0.0012252330780029,209,0.0018117427825927,213,0.0021779537200927,218,0.002603530883789,216,0.0027709007263183,219,0.0557794570922851
25179170,59,327,183.0,0.0,0.021590232849121,,,,94.0,0.0,0.11050820350647,181.0,0.0,0.152831077575684,144.0,0.0,0.15180230140686,183.0,0.0431079864501953,183.0,0.0480031967163085,156,0.0005655288696289,152,0.0008819103240966,172,0.0009224414825439,178,0.0023212432861328,180,0.0025198459625244,177,0.0037097930908203,181,0.0037813186645507,181,0.0614595413208007
191896931,60,589,278.0,0.0,56.9886009693146,,,,176.0,0.0,6.07120156288147,277.0,0.0,92.1703412532806,208.0,0.0,6.27868175506592,302.0,0.164618730545044,289.613567571108,6.64775133132935,227,0.0005795955657958,214,0.001859426498413,267,0.0010654926300048,271,0.0036189556121826,273,0.0039057731628417,268,0.0062265396118164,273,0.0054411888122558,276,0.102169752120972
381688396,60,418,232.0,0.0,0.0337553024291992,,,,132.0,0.0,0.235687494277954,225.0,0.0,0.137946367263794,156.0,0.0,0.371602296829224,232.5,0.0704927444458007,232.5,0.0743689537048339,190,0.0005857944488525,184,0.0010640621185302,224,0.0009346008300781,230,0.0026907920837402,230,0.002960205078125,226,0.0038592815399169,231,0.0035276412963867,231,0.0712702274322509
3338681,61,331,194.0,0.0,0.0130987167358398,,,,166.0,0.0,0.0155224800109863,161.0,0.0,0.376973390579224,178.0,0.0,0.0836381912231445,194.0,0.0360112190246582,194.0,0.0399482250213623,126,0.0005750656127929,186,0.0009474754333496,156,0.0010218620300292,193,0.002220869064331,193,0.0023956298828125,189,0.0030043125152587,194,0.0030064582824707,194,0.0605523586273193
16840742,61,1104,582.0,0.0,2.41568326950073,,,,544.0,0.0,0.0722537040710449,473.0,0.162790697674419,500.031340122223,552.0,0.0,0.131514310836792,583.625000000001,2.08163595199585,582.875000000002,2.80256795883179,378,0.0005810260772705,566,0.0035629272460937,478,0.0019464492797851,518,0.0056211948394775,537,0.0066156387329101,577,0.0065071582794189,573,0.0088660717010498,581,0.15912127494812
18996905,61,750,440.0,0.0,0.291380167007446,,,,182.0,0.0,1.8965961933136,435.0,0.0,0.990450859069824,209.0,0.0,2.18850421905518,441.0,0.184912919998169,440.694444444445,0.428987979888916,362,0.0005795955657958,345,0.0022485256195068,417,0.0012376308441162,435,0.0035109519958496,435,0.0038502216339111,426,0.0109140872955322,435,0.0052499771118164,437,0.1419358253479
30393917,61,862,472.0,0.0,0.729882717132568,,,,302.0,0.0,0.0360701084136962,430.0,0.0302325581395348,500.015624046326,443.0,0.0,0.158686399459839,472.000000000005,0.775669574737549,472.000000000005,0.796087741851807,354,0.000586986541748,445,0.003298282623291,394,0.0012691020965576,422,0.0041937828063964,433,0.0046477317810058,464,0.0079915523529052,468,0.0077614784240722,470,0.159134149551392
54168315,61,371,213.0,0.0,0.0615003108978271,,,,118.0,0.0,0.0168817043304443,210.0,0.0,0.134223699569702,173.0,0.0,0.09126877784729,214.518518518518,0.0561127662658691,213.936507936508,0.0774767398834228,175,0.0005755424499511,187,0.0010721683502197,197,0.000962495803833,205,0.0023908615112304,208,0.0027041435241699,201,0.0041432380676269,210,0.0042097568511962,212,0.0759730339050293
253863144,61,523,285.0,0.0,0.522982597351074,,,,164.0,0.0,0.0372447967529296,278.0,0.0,2.75805735588074,223.0,0.0,0.105559587478638,289.081967213115,0.122449398040771,289.0625,0.170907020568848,236,0.0005896091461181,235,0.0012528896331787,270,0.0010428428649902,278,0.0027334690093994,278,0.00307297706604,274,0.0050055980682373,280,0.0037610530853271,285,0.0972683429718017
14372486,62,1467,936.0,0.0,0.168362617492676,,,,842.0,0.0,0.0557022094726562,732.0,0.01775956284153,500.00757598877,868.0,0.0,0.119981050491333,936.0,0.332477569580078,936.0,0.347561120986938,507,0.0005972385406494,931,0.0055344104766845,657,0.0033450126647949,889,0.0059444904327392,917,0.0074658393859863,934,0.0074255466461181,933,0.0082106590270996,936,0.202623605728149
16437633,62,269,154.0,0.0,0.0121669769287109,,,,84.0,0.0,0.11764669418335,149.0,0.0,0.0249927043914794,101.0,0.0,0.163603067398071,154.0,0.030029296875,154.0,0.0329029560089111,129,0.0005850791931152,125,0.0007820129394531,148,0.0008859634399414,151,0.0022273063659667,153,0.0024795532226562,151,0.0030117034912109,153,0.003056526184082,153,0.0586073398590087
19933035,62,1632,979.0,0.0,3.19931197166443,,,,610.0,0.0,2.0176510810852,893.0,0.0638297872340425,500.018633842468,827.0,0.0,2.56481790542603,978.999999999998,4.08831214904785,978.999999999998,4.15112376213074,629,0.0006005764007568,798,0.0084819793701171,845,0.0032732486724853,972,0.0064978599548339,973,0.0070810317993164,960,0.0181179046630859,977,0.01051926612854,978,0.282485246658325
42676302,62,561,378.0,0.0,0.0188822746276855,,,,76.0,0.0,0.239493370056152,378.0,0.0,0.0313057899475097,204.0,0.0,0.30492639541626,378.0,0.0608792304992675,378.0,0.0650558471679687,321,0.0006110668182373,304,0.0015647411346435,369,0.0011703968048095,377,0.002723217010498,377,0.003054141998291,372,0.0095388889312744,377,0.0044922828674316,378,0.100131750106811
50145896,62,1115,557.0,0.0125673249551166,500.022817373276,,,,482.0,0.0,0.331456661224365,514.0,0.0700389105058365,500.022050857544,504.0,0.0,0.397141933441162,572.87969924812,3.85810422897339,570.257023723562,12.5356550216675,386,0.0005910396575927,533,0.0036566257476806,479,0.0017797946929931,520,0.0057568550109863,531,0.0062596797943115,511,0.008974552154541,539,0.0090863704681396,548,0.197418451309204
143344048,62,444,224.0,0.0,0.251070499420166,,,,118.0,0.0,0.255162477493286,224.0,0.0,0.494072914123535,150.0,0.0,0.440773725509643,228.5,0.105915546417236,226.827692307692,0.229134559631348,195,0.000584602355957,141,0.0012028217315673,216,0.0010135173797607,223,0.0032389163970947,223,0.0035717487335205,216,0.0045647621154785,223,0.0044131278991699,224,0.0783140659332275
315418321,62,487,243.0,0.0,1.28495240211487,,,,128.0,0.0,0.104722738265991,241.0,0.0,4.6875491142273,168.0,0.0,0.188851833343506,255.5,0.0984344482421875,251.409040161733,0.655495882034302,225,0.0006077289581298,194,0.0012617111206054,235,0.0009751319885253,234,0.0030090808868408,235,0.0033736228942871,235,0.0037217140197753,239,0.004561424255371,238,0.0737576484680175
21222922,63,245,132.0,0.0,0.0134928226470947,,,,92.0,0.0,0.0838689804077148,125.0,0.0,0.118004560470581,103.0,0.0,0.137504816055298,132.166666666667,0.0397117137908935,132.0,0.0507678985595703,105,0.0005977153778076,103,0.0006325244903564,125,0.0009012222290039,130,0.0023953914642333,130,0.002659797668457,128,0.0024127960205078,130,0.0029165744781494,132,0.0584595203399658
237019614,63,774,418.0,0.0,4.79722714424133,,,,230.0,0.0,0.119150876998901,412.0,0.0,7.39154195785522,281.0,0.0,0.142359733581543,423.112676056338,0.751426935195923,422.850649350649,0.962395191192627,354,0.0005927085876464,369,0.0021624565124511,389,0.0012059211730957,409,0.0043776035308837,411,0.0047109127044677,406,0.0081655979156494,411,0.0060968399047851,411,0.134061574935913
258447233,63,950,487.0,0.0,126.257429122925,,,,356.0,0.0,0.184605121612549,476.0,0.0,199.545372009277,388.0,0.0,0.241802453994751,497.078505790876,2.05996441841125,494.911407188691,6.48940777778626,381,0.0006096363067626,419,0.002617597579956,445,0.0014569759368896,470,0.0048391819000244,474,0.0053188800811767,466,0.0136647224426269,485,0.0082528591156005,485,0.177514791488647
5747502,64,721,366.0,0.0,97.359472990036,,,,154.0,0.0,3.87222266197205,366.0,0.0,67.1965303421021,209.0,0.0,3.934241771698,380.0,0.366837978363037,378.276242672384,0.99386715888977,320,0.0006074905395507,236,0.0019581317901611,355,0.0011391639709472,356,0.0038342475891113,356,0.0042915344238281,359,0.0079867839813232,357,0.0067889690399169,357,0.115302085876465
14521330,64,476,238.0,0.0,0.340454339981079,,,,120.0,0.0,0.185014963150024,238.0,0.0,0.522922515869141,146.0,0.0,0.295040607452393,243.0,0.102450847625732,238.0,0.508098125457764,218,0.0005989074707031,180,0.0012829303741455,230,0.0009925365447998,233,0.0034682750701904,234,0.0037140846252441,233,0.0037417411804199,234,0.0045630931854248,234,0.0785303115844726
30970675,64,467,222.0,0.0,8.43672943115234,,,,94.0,0.0,1.16684484481812,221.0,0.0,7.47175478935242,125.0,0.0,1.40275311470032,239.5,0.102926731109619,232.303844890525,1.22614359855652,207,0.0006077289581298,171,0.0012660026550292,215,0.0009212493896484,216,0.0032081604003906,217,0.0035817623138427,216,0.0033004283905029,218,0.004988670349121,221,0.0728368759155273
65360846,64,357,218.0,0.0,0.0171458721160888,,,,56.0,0.0,0.0179028511047363,217.0,0.0,0.0308368206024169,133.0,0.0,0.158282518386841,218.0,0.0397901535034179,218.0,0.0456569194793701,202,0.0006132125854492,168,0.0010476112365722,216,0.000960350036621,214,0.0025868415832519,214,0.0029108524322509,216,0.0032875537872314,215,0.0041484832763671,217,0.0609397888183593
428333,65,1242,713.0,0.0,6.95663380622864,,,,274.0,0.0,76.5559341907501,711.0,0.0,21.1777544021606,375.0,0.0,76.468462228775,716.103565365025,2.21550607681274,716.103565365025,2.62051868438721,553,0.0006191730499267,549,0.0047504901885986,680,0.0019838809967041,702,0.0060503482818603,706,0.0066554546356201,684,0.0161025524139404,706,0.0111920833587646,704,0.238065242767334
15533771,65,380,217.0,0.0,0.0198063850402832,,,,72.0,0.0,0.13672137260437,217.0,0.0,0.0426163673400878,108.0,0.0,0.253568172454834,217.0,0.0497820377349853,217.0,0.0531980991363525,200,0.000615119934082,153,0.0009007453918457,213,0.0009825229644775,213,0.0030446052551269,213,0.0032029151916503,213,0.0032737255096435,213,0.0039494037628173,214,0.0707592964172363
74264908,65,512,286.0,0.0,0.115875720977783,,,,174.0,0.0,0.0465812683105468,274.0,0.0,0.741271495819092,210.0,0.0,0.126473665237427,287.5,0.120481252670288,287.5,0.12840723991394,231,0.0006051063537597,246,0.0012803077697753,272,0.0012159347534179,277,0.0031704902648925,279,0.0035834312438964,281,0.0066990852355957,279,0.0049021244049072,283,0.0992896556854248
86799233,65,553,301.0,0.0,0.0876028537750244,,,,122.0,0.0,0.434281826019287,301.0,0.0,0.254230499267578,184.0,0.0,0.532911777496338,301.4,0.13576865196228,301.4,0.147827386856079,261,0.0006074905395507,212,0.0014183521270751,296,0.0010499954223632,300,0.0036284923553466,300,0.003960371017456,296,0.0064084529876708,300,0.0051887035369873,300,0.103824377059936
116388817,65,209,123.0,0.0,0.0113897323608398,,,,66.0,0.0,0.0121173858642578,119.0,0.0,0.0896589756011962,93.0,0.0,0.0981056690216064,124.5,0.024444580078125,124.0,0.0327508449554443,108,0.0005955696105957,108,0.0006020069122314,121,0.0009083747863769,122,0.0023057460784912,122,0.0026381015777587,123,0.0022661685943603,122,0.0029678344726562,123,0.0520081520080566
127912925,65,836,495.0,0.0,0.117136240005493,,,,228.0,0.0,0.238614797592163,492.0,0.0,0.386565446853638,270.0,0.0,0.292833805084229,495.0,0.199500799179077,495.0,0.223928451538086,389,0.0006110668182373,323,0.0030009746551513,455,0.0014822483062744,486,0.0043568611145019,487,0.004749059677124,472,0.0123796463012695,489,0.0067722797393798,491,0.174981832504272
320527944,65,162,89.0,0.0,0.0302639007568359,,,,58.0,0.0,0.0777294635772705,84.0,0.0,0.0461566448211669,65.0,0.0,0.215065002441406,91.0,0.0270454883575439,90.0,0.0420689582824707,71,0.0005915164947509,69,0.0004744529724121,88,0.0008840560913085,88,0.0022990703582763,89,0.0025844573974609,89,0.0021808147430419,89,0.003014326095581,89,0.0516927242279052
359791673,65,625,262.0,0.0458015267175572,500.012734413147,,,,172.0,0.0,4.21031618118286,260.0,0.073076923076923,500.029503107071,,,,312.5,0.135675430297852,281.585262833633,21.2622940540314,238,0.0006153583526611,185,0.0015993118286132,253,0.0010242462158203,250,0.0042464733123779,256,0.00462007522583,253,0.0043067932128906,256,0.0061736106872558,256,0.0989532470703125
36544954,66,402,217.0,0.0,0.0285634994506835,,,,98.0,0.0,0.134069919586182,214.0,0.0,0.162778854370117,130.0,0.0,0.234662532806396,217.0,0.0616762638092041,217.0,0.0714540481567382,191,0.0006155967712402,147,0.0011868476867675,213,0.0010097026824951,216,0.003159761428833,216,0.0034799575805664,214,0.0038790702819824,216,0.0043857097625732,217,0.0778794288635253
92715435,66,899,497.0,0.0,225.517701625824,,,,260.0,0.0,0.1595458984375,483.0,0.0186335403726693,500.020048379898,369.0,0.0,0.245436668395996,513.068965517242,0.923001050949097,512.589743589743,1.5664381980896,391,0.0006229877471923,441,0.0032775402069091,459,0.00144624710083,480,0.0044803619384765,480,0.0048282146453857,468,0.012333869934082,483,0.0072324275970458,485,0.171990633010864
130734452,66,91,76.0,0.0,0.0060734748840332,,,,18.0,0.0,0.0085573196411132,75.0,0.0,0.0166263580322265,66.0,0.0,0.128095626831055,76.0,0.0143408775329589,76.0,0.03114914894104,72,0.0006101131439208,71,0.0004703998565673,76,0.0008847713470458,76,0.0018172264099121,76,0.002152681350708,76,0.0015873908996582,76,0.0025148391723632,76,0.0401875972747802
477094958,66,442,246.0,0.0,0.0267612934112548,,,,90.0,0.0,0.196830749511719,245.0,0.0,0.0532042980194091,142.0,0.0,0.295952558517456,246.0,0.0594017505645751,246.0,0.066216230392456,217,0.0006117820739746,176,0.0009732246398925,238,0.0010092258453369,240,0.0032989978790283,241,0.003633975982666,243,0.0048387050628662,241,0.0045063495635986,245,0.0853445529937744
2257971,67,435,257.0,0.0,0.0497584342956543,,,,86.0,0.0,0.196021318435669,257.0,0.0,0.151244640350342,137.0,0.0,0.305934906005859,258.166666666667,0.0644912719726562,258.166666666667,0.0709316730499267,226,0.000633955001831,198,0.0010764598846435,254,0.001082420349121,255,0.0032696723937988,256,0.0035638809204101,254,0.0052144527435302,256,0.0044994354248046,256,0.0894923210144043
26286713,67,869,434.0,0.0115207373271889,500.01893901825,,,,230.0,0.0,14.3791527748108,434.0,0.0115207373271889,500.020160198212,,,,460.0,0.745528697967529,454.554973265354,4.77310252189636,367,0.0006365776062011,364,0.0031254291534423,405,0.0013515949249267,425,0.0049638748168945,427,0.0055530071258544,404,0.0134446620941162,427,0.0076215267181396,428,0.166028499603271
39070445,67,654,382.0,0.0,0.293121576309204,,,,98.0,0.0,0.68386697769165,382.0,0.0,0.876241683959961,193.0,0.0,0.644237756729126,384.125,0.150667667388916,384.095238095238,0.202854871749878,331,0.0006389617919921,295,0.0018086433410644,370,0.0011799335479736,377,0.0039794445037841,379,0.0042276382446289,374,0.0098073482513427,379,0.0060594081878662,378,0.136220216751099
229969377,67,644,380.0,0.0,2.22187232971191,,,,196.0,0.0,0.101812601089478,371.0,0.0,4.10511946678162,315.0,0.0,0.217733860015869,386.711346875404,0.242403984069824,386.666666666667,0.292757987976074,269,0.000624656677246,344,0.0020825862884521,352,0.0014026165008544,371,0.003490924835205,373,0.0039021968841552,369,0.0053822994232177,376,0.0052871704101562,379,0.116301298141479
21077642,68,316,179.0,0.0,0.0154585838317871,,,,80.0,0.0,0.0746502876281738,177.0,0.0,0.0790450572967529,87.0,0.0,0.202224493026733,179.0,0.0424511432647705,179.0,0.0463001728057861,159,0.0006320476531982,149,0.0008387565612792,177,0.001042366027832,178,0.0032606124877929,178,0.0035865306854248,177,0.0033164024353027,178,0.0044784545898437,179,0.0688521862030029
64508047,68,1174,598.0,0.0250836120401338,500.117565393448,,,,282.0,0.0,30.0859005451202,597.0,0.0234505862646566,500.020223379135,,,,625.999999999998,2.11410355567932,620.82464894348,9.17240524291992,507,0.0006611347198486,468,0.0045642852783203,568,0.0015738010406494,580,0.006685733795166,586,0.0071556568145751,569,0.0201079845428466,587,0.0115497112274169,587,0.230359315872192
122216533,68,335,191.0,0.0,0.0328927040100098,,,,72.0,0.0,0.107580661773682,190.0,0.0,0.125152826309204,116.0,0.0,0.225382804870605,191.8,0.0438389778137207,191.25,0.0867393016815185,173,0.0006444454193115,147,0.0008285045623779,186,0.001016616821289,186,0.003138780593872,187,0.0034859180450439,186,0.0042743682861328,188,0.0048887729644775,188,0.0658764839172363
398994309,68,2015,1107.0,0.035230352303523,500.013489723206,,,,786.0,0.0,0.214997291564941,755.0,0.495364238410596,500.03985786438,,,,1148.16666666667,14.942964553833,1146.12694125591,31.3425488471985,755,0.0006458759307861,977,0.0093734264373779,1062,0.0050404071807861,1076,0.010077953338623,1100,0.0110611915588378,1077,0.0249581336975097,1106,0.0153920650482177,1105,0.450574398040772
14147754,69,909,478.0,0.0,116.824168920517,,,,270.0,0.0,0.129651069641113,469.0,0.0085287846481876,500.017347335815,328.0,0.0,0.22580361366272,490.6,1.05244994163513,489.797888466957,2.53465938568115,398,0.0006670951843261,407,0.0029933452606201,447,0.001420259475708,464,0.0053126811981201,469,0.005826711654663,453,0.0141243934631347,469,0.0083966255187988,467,0.169474124908447
191916463,69,474,317.0,0.0,0.0195415019989014,,,,204.0,0.0,0.14465856552124,255.0,0.0,0.149678468704224,246.0,0.0,0.261386871337891,317.0,0.0518093109130859,317.0,0.0578467845916748,206,0.0006477832794189,266,0.00164794921875,256,0.0012402534484863,316,0.003204345703125,316,0.003533124923706,314,0.0045819282531738,316,0.004260778427124,317,0.0907003879547119
203868162,69,648,359.0,0.0,0.26598858833313,,,,224.0,0.0,0.0996885299682617,348.0,0.0,0.48967432975769,273.0,0.0,0.190805912017822,359.333333333333,0.158185005187988,359.333333333333,0.176188468933105,276,0.0006520748138427,281,0.002408742904663,324,0.0014240741729736,355,0.0044286251068115,355,0.0047931671142578,349,0.0072932243347167,357,0.0062112808227539,357,0.133133411407471
275686563,69,1839,999.0,0.0,48.547958612442,,,,808.0,0.0,0.50060510635376,662.0,0.46374558491028,500.035246372223,877.0,0.0,0.396374464035034,1003.94915254237,11.2443463802338,1002.0625,22.6119503974915,662,0.0006582736968994,831,0.0084772109985351,885,0.0036489963531494,913,0.0105462074279785,921,0.0110869407653808,984,0.0205986499786376,965,0.0195498466491699,987,0.429546594619751
345569115,69,792,390.0,0.0,25.8564939498901,,,,310.0,0.0,2.84755563735962,356.0,0.0308988764044943,500.037477254868,318.0,0.0,3.23162269592285,411.0,0.307803153991699,399.192552908146,5.4513099193573,303,0.0006492137908935,324,0.0026094913482666,335,0.001373291015625,375,0.0048012733459472,380,0.0053722858428955,373,0.0084693431854248,381,0.0078048706054687,385,0.138328313827515
397688944,69,690,371.0,0.0,0.320777893066406,,,,214.0,0.0,0.026066780090332,361.0,0.0,5.50267338752747,263.0,0.0,0.140161514282227,372.0,0.221372365951538,372.0,0.237120866775513,309,0.0006468296051025,300,0.0018985271453857,346,0.0012779235839843,359,0.0043878555297851,362,0.0046553611755371,362,0.00944185256958,369,0.0070469379425048,368,0.130780935287476
70620846,70,672,378.0,0.0,0.297819137573242,,,,196.0,0.0,0.0673198699951171,377.0,0.0,0.525657892227173,278.0,0.0,0.265013933181763,380.666666666667,0.171539783477783,380.666666666667,0.188894510269165,337,0.0006699562072753,292,0.0016758441925048,366,0.0012216567993164,371,0.004108190536499,373,0.0045306682586669,372,0.0061581134796142,374,0.0059485435485839,375,0.119460105895996
198628427,70,779,478.0,0.0,0.0895564556121826,,,,112.0,0.0,0.43204402923584,477.0,0.0,0.363187551498413,178.0,0.0,0.772777795791626,478.833333333333,0.148829460144043,478.833333333333,0.162440299987793,418,0.0006678104400634,334,0.0025303363800048,450,0.001274824142456,474,0.0044589042663574,475,0.0049383640289306,446,0.0112318992614746,475,0.0075185298919677,476,0.138799905776978
23889102,71,345,220.0,0.0,0.014359712600708,,,,60.0,0.0,0.0304157733917236,217.0,0.0,0.0257439613342285,123.0,0.0,0.137657403945923,220.0,0.0327966213226318,220.0,0.0967981815338134,203,0.0006818771362304,180,0.0008914470672607,217,0.0010633468627929,215,0.0031087398529052,216,0.0034103393554687,218,0.0029726028442382,216,0.0049676895141601,219,0.0672039985656738
31313454,71,461,329.0,0.0,0.0124201774597168,,,,224.0,0.0,0.0135779380798339,279.0,0.0,0.028165578842163,296.0,0.0,0.102064371109009,329.0,0.0367190837860107,329.0,0.0496840476989746,208,0.0006561279296875,291,0.0015347003936767,305,0.0015156269073486,325,0.0029072761535644,325,0.0034120082855224,325,0.0046713352203369,327,0.0045251846313476,329,0.0976197719573974
41945050,71,1155,576.0,0.015625,500.010032653809,,,,296.0,0.0,21.3791244029999,567.0,0.037037037037037,500.01070022583,,,,602.999999999998,2.08709597587585,597.643209365181,12.7442181110382,486,0.0006744861602783,502,0.0033996105194091,536,0.0017430782318115,547,0.0066087245941162,549,0.0072546005249023,536,0.0203783512115478,553,0.0113883018493652,559,0.232183933258057
13747362,72,672,349.0,0.0,0.204988479614258,,,,256.0,0.0,0.36053204536438,319.0,0.0,77.5476987361908,278.0,0.0,0.510470151901245,349.0,0.209521055221558,349.0,0.287533760070801,260,0.0006701946258544,268,0.0022339820861816,300,0.0014402866363525,335,0.0043518543243408,341,0.0050046443939208,343,0.0058803558349609,344,0.0063552856445312,347,0.149164199829102
14840869,72,811,461.0,0.0,10.4150540828705,,,,224.0,0.0,1.05417132377625,434.0,0.0,9.66250729560852,280.0,0.0,1.15638327598572,471.5,0.303609609603882,469.365190344882,0.938553333282471,360,0.0006659030914306,386,0.003007173538208,421,0.0014736652374267,457,0.0048885345458984,458,0.0053036212921142,444,0.0124680995941162,458,0.0072853565216064,458,0.171728134155273
145573135,72,1585,854.0,0.0327868852459016,500.01679110527,,,,380.0,0.0,24.7263157367706,856.0,0.0245327102803738,500.008080482483,,,,888.666666666661,5.23385143280029,882.237876629525,28.1617004871368,685,0.0006871223449707,680,0.0075314044952392,811,0.0023655891418457,836,0.0082056522369384,838,0.0085341930389404,820,0.0292317867279052,844,0.0137476921081542,845,0.368184804916382
160839015,72,791,375.0,0.0,70.1325371265411,,,,130.0,0.0,3.33229827880859,375.0,0.0,87.8299009799957,182.0,0.0,3.24670314788818,399.5,0.481564521789551,383.551331030124,9.50868225097656,356,0.0006802082061767,270,0.0019106864929199,364,0.0011756420135498,367,0.005399465560913,369,0.005885362625122,364,0.0056986808776855,369,0.0085358619689941,369,0.121866941452026
26234692,73,307,197.0,0.0,0.016613245010376,,,,106.0,0.0,0.0334656238555908,180.0,0.0,0.0564010143280029,160.0,0.0,0.130491971969605,197.0,0.0348496437072753,197.0,0.0760495662689209,153,0.0006685256958007,167,0.0010590553283691,188,0.0011999607086181,195,0.0030915737152099,195,0.0036330223083496,194,0.0045886039733886,195,0.0046348571777343,196,0.0861263275146484
32289713,73,372,232.0,0.0,0.0152461528778076,,,,172.0,0.0,0.0168461799621582,206.0,0.0,0.164881944656372,202.0,0.0,0.104820251464844,232.0,0.0379505157470703,232.0,0.0614454746246337,161,0.0006875991821289,213,0.0011272430419921,206,0.0012934207916259,227,0.0032198429107666,229,0.0036036968231201,230,0.0044910907745361,231,0.0050194263458251,232,0.0926375389099121
40818894,73,861,424.0,0.0,81.9629397392273,,,,198.0,0.0,6.3350715637207,417.0,0.0,333.770901203156,238.0,0.0,6.56052589416504,439.5,0.935692310333252,433.258919763763,7.15684866905212,375,0.0006792545318603,317,0.0025558471679687,396,0.0013172626495361,406,0.005688190460205,412,0.0062870979309082,395,0.0090892314910888,420,0.0103762149810791,419,0.154165983200073
117029850,73,557,379.0,0.0,0.0263798236846924,,,,84.0,0.0,0.243543148040771,378.0,0.0,0.0331649780273437,148.0,0.0,0.312467098236084,379.0,0.0666797161102294,379.0,0.0774276256561279,332,0.0006957054138183,300,0.0015757083892822,368,0.0012567043304443,377,0.0040531158447265,378,0.0043575763702392,372,0.0081298351287841,378,0.0054442882537841,378,0.12728214263916
186354564,73,1128,600.0,0.0,69.4720332622528,,,,308.0,0.0,4.99868750572205,596.0,0.0,278.394691944122,362.0,0.0,4.85557818412781,611.35,1.84132885932922,611.111111111111,2.17843270301819,496,0.0006892681121826,471,0.0037839412689208,560,0.001767873764038,591,0.0067379474639892,592,0.0072433948516845,569,0.0242321491241455,592,0.0117723941802978,599,0.275413513183594
24907197,74,280,150.0,0.0,0.044666051864624,,,,108.0,0.0,0.110816240310669,143.0,0.0,0.302061080932617,125.0,0.0,0.225345849990845,151.0,0.0423536300659179,150.2,0.0878071784973144,120,0.0006775856018066,126,0.000964879989624,143,0.0011932849884033,146,0.0035052299499511,147,0.003849983215332,148,0.0035490989685058,148,0.0047621726989746,149,0.0796575546264648
135704499,74,513,319.0,0.0,0.0252542495727539,,,,256.0,0.0,0.0332350730895996,274.0,0.0,0.228297472000122,294.0,0.0,0.138971328735352,319.0,0.0608613491058349,319.0,0.0678544044494628,201,0.0006976127624511,302,0.0018146038055419,264,0.0015933513641357,313,0.0036902427673339,313,0.0042314529418945,317,0.0056397914886474,318,0.0051264762878417,319,0.109314441680908
11828432,75,2203,1129.0,0.0274579273693534,500.015367031097,,,,846.0,0.0,51.6933741569519,783.0,0.458492975734355,500.00888299942,,,,1163.06569343066,31.3805010318756,1161.63860544218,68.8755407333374,783,0.0007145404815673,967,0.0130698680877685,1022,0.0047082901000976,1064,0.0142867565155029,1085,0.0162625312805175,1100,0.037522554397583,1125,0.0237774848937988,1128,0.596706628799439
14618160,75,583,305.0,0.0,0.74846363067627,,,,144.0,0.0,0.54537296295166,304.0,0.0,1.09283089637756,187.0,0.0,0.634678840637207,312.5,0.116471767425537,310.365807067813,0.416726350784302,263,0.0007004737854003,244,0.0018782615661621,296,0.0012984275817871,298,0.004958152770996,302,0.0053980350494384,296,0.0077912807464599,302,0.0074331760406494,302,0.139186859130859
33806113,75,885,485.0,0.0,364.913737773895,,,,218.0,0.0,2.32399129867554,481.0,0.0,444.049032449722,342.0,0.0,2.50826287269592,512.36,0.217501878738403,500.904912508375,4.70205640792847,384,0.0007040500640869,407,0.0027887821197509,449,0.0016858577728271,475,0.0053174495697021,480,0.0057685375213623,460,0.0135846138000488,480,0.0080666542053222,479,0.200239896774292
50189671,75,531,320.0,0.0,0.790524005889893,,,,208.0,0.0,0.337635278701782,281.0,0.0,19.7455728054047,286.0,0.0,0.454610347747803,332.5,0.0562283992767334,325.569648400596,0.585778474807739,211,0.0006864070892333,288,0.0016665458679199,265,0.0016977787017822,310,0.0037546157836914,312,0.0041637420654296,312,0.0077755451202392,314,0.0053107738494873,317,0.174782752990723
88931752,75,204,124.0,0.0,0.0110936164855957,,,,52.0,0.0,0.0173091888427734,117.0,0.0,0.0484809875488281,90.0,0.0,0.139926671981811,124.0,0.0260670185089111,124.0,0.0302190780639648,108,0.0006942749023437,103,0.0006666183471679,119,0.0010902881622314,122,0.003070592880249,124,0.0034182071685791,123,0.0025105476379394,124,0.0040020942687988,124,0.0881314277648925
250340951,75,1783,957.0,0.0564262238952141,500.015966415405,,,,642.0,0.0,10.6359615325928,886.0,0.13882618510158,500.016301631927,,,,1015.5,6.82369875907898,1005.02593961984,67.6565432548523,717,0.000718355178833,878,0.0080296993255615,886,0.002847671508789,930,0.0099093914031982,938,0.0107176303863525,946,0.018254280090332,952,0.0137774944305419,957,0.422008037567139
612473,76,1195,619.0,0.0193861066235864,500.008556842804,,,,234.0,0.0,29.1336092948914,619.0,0.0177705977382875,500.008527517319,,,,650.0,1.66146302223206,636.838831184522,13.3794748783112,532,0.0007441043853759,438,0.0043532848358154,594,0.0018458366394042,610,0.0072824954986572,612,0.0078346729278564,593,0.0272045135498046,613,0.0145328044891357,613,0.28337812423706
17022544,76,651,365.0,0.0,0.0870530605316162,,,,250.0,0.0,0.0666863918304443,337.0,0.0,17.3790352344513,283.0,0.0,0.16598916053772,365.0,0.128807544708252,365.0,0.145158767700195,276,0.0007154941558837,324,0.0017008781433105,315,0.0013995170593261,351,0.0048699378967285,358,0.0053844451904296,357,0.0091817378997802,365,0.0070254802703857,365,0.160993814468384
35166642,76,622,286.0,0.0,59.1842188835144,,,,192.0,0.0,1.56926560401917,282.0,0.0,241.199760198593,203.0,0.0,1.5560474395752,316.0,0.14808177947998,298.723059200736,8.15731453895569,247,0.0007030963897705,180,0.0014231204986572,275,0.0012602806091308,278,0.0055477619171142,280,0.0060293674468994,278,0.0077106952667236,280,0.0093491077423095,282,0.144344806671143
204646586,76,1806,1431.0,0.0,0.0541081428527832,,,,1336.0,0.0,0.0620114803314209,926.0,0.0129589632829373,500.011114120483,1415.0,0.0,0.147225379943848,1431.0,0.175189733505249,1431.0,0.194197416305542,568,0.0007178783416748,1412,0.0085260868072509,1273,0.0147533416748046,1429,0.005542516708374,1429,0.0061588287353515,1429,0.0142645835876464,1430,0.0065248012542724,1431,0.274347305297851
321620987,76,558,320.0,0.0,0.0377833843231201,,,,236.0,0.0,0.0865383148193359,285.0,0.0,0.206991672515869,255.0,0.0,0.181429386138916,320.5,0.0845828056335449,320.5,0.0979373455047607,239,0.0007119178771972,239,0.0015158653259277,271,0.0013163089752197,316,0.0045032501220703,317,0.0048785209655761,316,0.0072152614593505,318,0.0060381889343261,320,0.131875276565552
14404235,77,557,348.0,0.0,0.0236132144927979,,,,260.0,0.0,0.027327537536621,296.0,0.0,1.46477794647217,281.0,0.0,0.174459457397461,348.0,0.0629782676696777,348.0,0.0709896087646484,238,0.0007276535034179,330,0.0016660690307617,271,0.0014178752899169,323,0.004256248474121,336,0.0048773288726806,346,0.0074203014373779,347,0.0065419673919677,348,0.152713060379028
18481292,77,1732,1104.0,0.0,0.395011901855469,,,,868.0,0.0,0.10148024559021,904.0,0.0376106194690265,500.009031057358,904.0,0.0,0.186455488204956,1104.0,0.732870101928711,1104.0,0.790786266326904,649,0.0007393360137939,993,0.0083520412445068,847,0.0044357776641845,1059,0.0089728832244873,1060,0.0093781948089599,1097,0.0193836688995361,1102,0.0126869678497314,1103,0.362268209457397
29514951,77,1684,874.0,0.0389016018306636,500.021036863327,,,,658.0,0.0,0.217090129852295,734.0,0.208446032580128,500.170469045639,,,,911.444444444445,8.87576699256897,910.000000000001,13.4699726104736,610,0.0007474422454833,789,0.008185863494873,760,0.0027785301208496,821,0.0100488662719726,826,0.0110056400299072,852,0.0288329124450683,872,0.0193793773651123,874,0.452100276947022
36953510,77,795,382.0,0.0104712041884817,500.006154537201,,,,242.0,0.0,0.981430768966675,381.0,0.0183727034120734,500.022061109543,,,,410.5,0.407795667648315,399.706372055494,8.11753869056702,329,0.0007305145263671,326,0.0030369758605957,357,0.0014529228210449,365,0.0064783096313476,366,0.0069191455841064,368,0.0091447830200195,368,0.009714126586914,375,0.17666220664978
135895585,77,716,446.0,0.0,0.0432984828948975,,,,256.0,0.0,0.0465021133422851,407.0,0.0,1.41820502281189,349.0,0.0,0.151457071304321,446.0,0.0934095382690429,446.0,0.105090856552124,310,0.0007152557373046,369,0.0023732185363769,390,0.0018682479858398,443,0.0051038265228271,444,0.005624771118164,435,0.0095040798187255,445,0.0071444511413574,445,0.170419216156006
158414847,77,1338,738.0,0.0,13.2541620731354,,,,346.0,0.0,1.99199533462524,715.0,0.0237762237762237,500.009445667267,428.0,0.0,2.05085062980652,741.040148007086,4.35963988304138,740.330150685987,7.69742512702942,594,0.0007374286651611,603,0.0054342746734619,672,0.002082347869873,707,0.0084400177001953,708,0.0091257095336914,679,0.0311279296875,712,0.0147986412048339,719,0.346525430679321
21318259,78,1068,657.0,0.0,0.203454494476318,,,,298.0,0.0,0.162060260772705,634.0,0.0,11.7330892086029,419.0,0.0,0.261296033859253,657.0,0.326952457427979,657.0,0.351408720016479,510,0.0007321834564208,576,0.0040524005889892,610,0.0020728111267089,626,0.0068304538726806,633,0.0074295997619628,626,0.0180945396423339,652,0.0140070915222167,654,0.283124446868896
26346966,78,1928,1052.0,0.0,2.09190726280212,,,,888.0,0.0,0.172630548477173,679.0,0.435935198821797,500.031793355942,978.0,0.0,0.306663036346435,1052.00000000002,3.03212094306946,1052.00000000002,3.27389478683472,679,0.0007500648498535,975,0.0077905654907226,842,0.0039036273956298,970,0.0145823955535888,978,0.0162911415100097,1052,0.019968032836914,1050,0.0239982604980468,1052,0.434478759765625
83883736,78,1067,596.0,0.0,2.10473251342773,,,,486.0,0.0,0.0958592891693115,530.0,0.0113207547169811,500.011626243591,501.0,0.0,0.191815614700317,605.5,0.429028034210205,599.472881200385,1.5564968585968,402,0.0007507801055908,540,0.003690481185913,494,0.0021290779113769,534,0.0064642429351806,549,0.0076704025268554,585,0.0132086277008056,567,0.0101008415222167,591,0.226299524307251
87771546,78,1123,487.0,0.0985626283367557,500.016311883926,,,,328.0,0.0,42.4719002246857,480.0,0.129166666666667,500.01752614975,,,,564.0,0.864526271820068,525.736918257547,95.2416687011719,435,0.0007553100585937,382,0.0033788681030273,467,0.0015084743499755,464,0.008033275604248,467,0.0085227489471435,473,0.0132017135620117,470,0.0137598514556884,474,0.23654842376709
230880104,78,3537,2312.0,0.0,6.86716675758362,,,,1818.0,0.0,0.728950262069702,1208.0,0.672185430463576,500.011857509613,2202.0,0.0,0.800906419754028,2312.37500000001,11.3007023334503,2312.37500000001,12.2080852985382,1208,0.000760793685913,2187,0.0289251804351806,1937,0.018268346786499,2226,0.0166599750518798,2277,0.018946886062622,2300,0.0521204471588134,2311,0.0236485004425048,2311,0.840761423110962
22970486,79,613,349.0,0.0,0.110344171524048,,,,188.0,0.0,0.0439586639404296,342.0,0.0,0.578349351882935,223.0,0.0,0.148252248764038,349.851851851852,0.124293804168701,349.851851851852,0.163698434829712,303,0.0007381439208984,270,0.0020279884338378,332,0.0014126300811767,336,0.0051476955413818,337,0.0057182312011718,333,0.0089104175567626,337,0.0075240135192871,340,0.144262552261353
45857296,79,367,204.0,0.0,0.0274007320404053,,,,72.0,0.0,0.111025333404541,203.0,0.0,0.186926603317261,110.0,0.0,0.23508358001709,204.0,0.0536983013153076,204.0,0.0607461929321289,183,0.0007331371307373,163,0.0011079311370849,195,0.0013203620910644,198,0.0045952796936035,199,0.0050110816955566,196,0.0048065185546875,200,0.0058963298797607,201,0.0917518138885498
73738774,79,883,528.0,0.0,2.34889817237854,,,,164.0,0.0,1.61312770843506,527.0,0.0,3.57158637046814,360.0,0.0,1.7095742225647,534.0,0.290550708770752,533.75,0.349228858947754,431,0.0007476806640625,412,0.0030221939086914,513,0.0017766952514648,525,0.0064804553985595,525,0.0067722797393798,513,0.0173807144165039,525,0.008918285369873,525,0.209743022918701
80297299,79,1434,816.0,0.0061274509803921,500.020213842392,,,,276.0,0.0,171.535842418671,815.0,0.0061349693251533,500.015163421631,,,,834.490141720375,3.1531674861908,831.101214743594,8.34567546844482,667,0.0007379055023193,531,0.006232738494873,789,0.0025801658630371,802,0.0090513229370117,805,0.0095665454864501,787,0.0332131385803222,806,0.0149064064025878,808,0.363953113555908
154648125,79,416,237.0,0.0,0.0265159606933594,,,,82.0,0.0,0.399730682373047,237.0,0.0,0.0623118877410888,114.0,0.0,0.50316309928894,237.0,0.0589745044708251,237.0,0.0701208114624023,214,0.0007281303405761,172,0.0013124942779541,228,0.0013368129730224,234,0.0048272609710693,234,0.0052692890167236,228,0.0050139427185058,235,0.0063066482543945,236,0.0970602035522461
189592841,79,505,299.0,0.0,0.0407402515411377,,,,180.0,0.0,0.118485689163208,286.0,0.0,0.303082704544067,218.0,0.0,0.223245143890381,299.5,0.0565149784088134,299.5,0.0619897842407226,230,0.0007350444793701,264,0.0015785694122314,276,0.0014717578887939,293,0.0046117305755615,295,0.0051779747009277,283,0.0082113742828369,298,0.0063865184783935,296,0.133913278579712
191924526,79,1440,682.0,0.0967741935483871,500.019055128098,,,,420.0,0.0,94.5413720607758,632.0,0.235759493670886,500.013543128967,,,,796.5,0.714067459106445,732.177465601854,133.75070977211,531,0.0007431507110595,597,0.0050990581512451,597,0.0019464492797851,668,0.0099003314971923,679,0.0105447769165039,659,0.0349595546722412,678,0.013862133026123,682,0.328328609466553
278311152,79,2261,1178.0,0.0432937181663837,500.007690906525,,,,744.0,0.0,7.22702193260193,875.0,0.390857142857143,500.008248329163,,,,1232.18276195075,31.5190680027008,1229.52269306431,76.6217229366302,875,0.0007483959197998,1017,0.0119056701660156,1149,0.0051057338714599,1148,0.0151572227478027,1155,0.0166678428649902,1161,0.0315232276916503,1158,0.0270655155181884,1170,0.553012132644653
14984096,80,657,343.0,0.0,1.1005334854126,,,,164.0,0.0,1.15629315376282,341.0,0.0,1.28171300888062,197.0,0.0,1.26699376106262,348.78431372549,0.207815885543823,348.285714285714,0.301981687545776,299,0.0007398128509521,238,0.0018980503082275,328,0.0014388561248779,336,0.0060391426086425,337,0.0064704418182373,329,0.0108218193054199,337,0.0091948509216308,339,0.152066946029663
15706128,80,1275,534.0,0.125468164794007,500.020891904831,,,,382.0,0.0,50.9175174236298,535.0,0.164485981308411,500.026999235153,,,,641.0,0.798630237579346,588.822908510075,109.987255334854,475,0.0007452964782714,432,0.0042908191680908,512,0.0017452239990234,515,0.0101985931396484,525,0.0107233524322509,513,0.0166115760803222,524,0.0198051929473876,528,0.272032022476196
40705032,80,392,232.0,0.0,0.0242834091186523,,,,146.0,0.0,0.0220587253570556,219.0,0.0,0.0883746147155761,173.0,0.0,0.145971775054932,232.0,0.0486586093902587,232.0,0.0565142631530761,189,0.0007388591766357,195,0.0012140274047851,212,0.0013470649719238,229,0.0046205520629882,229,0.0050418376922607,224,0.0059690475463867,231,0.0060453414916992,231,0.100069999694824
44524106,80,1072,510.0,0.0490196078431373,500.01433467865,,,,436.0,0.0,0.104652643203735,491.0,0.0672097759674134,500.008542060852,,,,543.631578947368,2.44855237007141,541.298245614036,7.89408421516418,391,0.0007417201995849,484,0.0052642822265625,458,0.0019812583923339,475,0.0083460807800292,485,0.0089638233184814,494,0.0115625858306884,501,0.0149152278900146,505,0.257768392562866
45333725,80,371,273.0,0.0,0.020782470703125,,,,96.0,0.0,0.0724818706512451,260.0,0.0,0.0501861572265625,190.0,0.0,0.253431558609009,273.666666666667,0.0365824699401855,273.666666666667,0.0427854061126709,219,0.000734806060791,247,0.0012471675872802,264,0.0014216899871826,272,0.0041954517364501,272,0.0047626495361328,269,0.0062582492828369,272,0.0057852268218994,272,0.104570150375366
54791004,80,985,511.0,0.0,18.4409403800964,,,,292.0,0.0,0.942884922027588,496.0,0.0,364.399639606476,352.0,0.0,0.946244239807129,516.800122494083,1.55270743370056,514.762896223833,4.26026940345764,431,0.0007715225219726,370,0.0040795803070068,471,0.0017204284667968,482,0.007246971130371,483,0.0077686309814453,499,0.0130605697631835,498,0.013507604598999,504,0.219172239303589
248523038,80,698,387.0,0.0,0.410428285598755,,,,216.0,0.0,0.123979806900024,376.0,0.0,1.15908217430115,283.0,0.0,0.243074655532837,390.833333333333,0.169967412948608,390.833333333333,0.193864822387695,308,0.0007457733154296,322,0.0023286342620849,353,0.0015566349029541,371,0.0058505535125732,375,0.0064024925231933,377,0.0102467536926269,386,0.0089857578277587,386,0.172458648681641
296218728,80,1051,529.0,0.0,162.550359010696,,,,314.0,0.0,13.1718785762787,526.0,0.0,256.92146730423,338.0,0.0,14.159116268158,544.0,1.71580529212952,540.725645946422,4.76103711128235,415,0.0007364749908447,340,0.0036370754241943,493,0.0017831325531005,515,0.0085983276367187,519,0.0089747905731201,519,0.0256671905517578,519,0.0131895542144775,524,0.278026103973389
368018677,80,438,273.0,0.0,0.0476107597351074,,,,64.0,0.0,0.110149383544922,271.0,0.0,0.151854276657105,144.0,0.0,0.247004270553589,274.333333333333,0.0555319786071777,274.333333333333,0.0643529891967773,261,0.0007364749908447,208,0.0014703273773193,267,0.0013160705566406,270,0.0045313835144042,270,0.0049712657928466,268,0.0051507949829101,271,0.0069000720977783,271,0.091083288192749
103991905,81,615,346.0,0.0,0.0917031764984131,,,,202.0,0.0,0.210001707077026,328.0,0.0,0.562621831893921,224.0,0.0,0.390947103500366,346.5,0.109959363937378,346.5,0.121709108352661,267,0.0007567405700683,289,0.0019335746765136,310,0.0015754699707031,331,0.0058186054229736,333,0.0063707828521728,335,0.0109724998474121,333,0.0080776214599609,344,0.18379807472229
360210947,81,1211,597.0,0.0234505862646566,500.019203662872,,,,320.0,0.0,2.81655263900757,593.0,0.0236087689713322,500.01797246933,,,,623.0,2.66382765769958,612.890034018018,15.4066588878632,515,0.0007615089416503,482,0.0036742687225341,565,0.001950979232788,585,0.0087583065032958,585,0.0092213153839111,572,0.0228073596954345,587,0.0150551795959472,593,0.285759925842285
21648994,82,1026,529.0,0.0,231.238862514496,,,,214.0,0.0,17.9809498786926,528.0,0.0056818181818181,500.013146400452,257.0,0.0,18.9886875152588,543.660448029965,1.7115786075592,542.112529457701,4.46508884429932,482,0.0007634162902832,367,0.0037908554077148,504,0.0017075538635253,521,0.0078389644622802,524,0.0083794593811035,505,0.0175552368164062,526,0.0124421119689941,525,0.206063270568848
33868543,82,857,395.0,0.0126582278481013,500.014347791672,,,,210.0,0.0,6.61225318908691,390.0,0.0307692307692307,500.021348237991,,,,431.5,0.386132717132568,408.619574631671,12.5273950099945,357,0.0007667541503906,283,0.0026075839996337,382,0.001474380493164,386,0.0073773860931396,390,0.0078625679016113,383,0.0110752582550048,390,0.0120658874511718,390,0.178102254867554
55928029,82,731,405.0,0.0,10.1177670955658,,,,174.0,0.0,0.555526256561279,402.0,0.0,6.03877234458923,239.0,0.0,0.591718196868897,411.846335403727,0.381679058074951,411.122691366084,0.794133901596069,347,0.0007498264312744,314,0.0026614665985107,390,0.0015742778778076,398,0.0060410499572753,398,0.0066280364990234,395,0.0140397548675537,398,0.0101270675659179,400,0.181862592697143
87004822,82,671,363.0,0.0,1.03128218650818,,,,208.0,0.0,0.237112760543823,349.0,0.0,4.08499217033386,257.0,0.0,0.337827444076538,367.561320754717,0.223938465118408,367.449305198147,0.338874340057373,312,0.0007548332214355,304,0.0021901130676269,345,0.0015375614166259,359,0.0058557987213134,361,0.0065233707427978,355,0.0088229179382324,361,0.0091221332550048,362,0.15446138381958
528575851,82,1659,860.0,0.0802325581395349,500.184514522553,,,,400.0,0.0,68.637984752655,855.0,0.0994152046783625,500.011534929276,,,,954.499999999999,1.64737749099731,905.224314453165,103.716079950333,686,0.0007791519165039,674,0.0070521831512451,830,0.0024313926696777,846,0.010901927947998,851,0.0115125179290771,839,0.0390210151672363,852,0.018378734588623,853,0.413495063781738
17770689,83,400,245.0,0.0,0.0233604907989502,,,,88.0,0.0,0.0860702991485595,243.0,0.0,0.13435959815979,131.0,0.0,0.257787942886352,245.0,0.0582053661346435,245.0,0.0663669109344482,225,0.0007600784301757,180,0.001227855682373,241,0.0013158321380615,239,0.0050058364868164,241,0.0053789615631103,243,0.0056207180023193,242,0.0072572231292724,244,0.111254692077637
24636631,83,544,294.0,0.0,0.404445171356201,,,,136.0,0.0,0.160443544387817,293.0,0.0,0.616097211837769,183.0,0.0,0.354012012481689,297.178571428571,0.110933065414429,297.116336633663,0.146061420440674,274,0.0007669925689697,226,0.0018000602722167,290,0.0014317035675048,289,0.005725622177124,290,0.0061316490173339,290,0.0065762996673583,290,0.0089342594146728,293,0.124806880950928
26585095,83,614,397.0,0.0,0.047508716583252,,,,84.0,0.0,0.485893726348877,392.0,0.0,0.0615561008453369,173.0,0.0,0.691031932830811,397.5,0.103275775909424,397.5,0.118858098983765,339,0.0007894039154052,264,0.0015435218811035,372,0.0014846324920654,392,0.0056750774383544,393,0.0062935352325439,390,0.0086970329284667,394,0.0085937976837158,394,0.149257183074951
42522911,83,299,178.0,0.0,0.0170834064483643,,,,76.0,0.0,0.0656831264495849,173.0,0.0,0.0492212772369384,120.0,0.0,0.192807674407959,178.0,0.0387496948242187,178.0,0.0449540615081787,162,0.000770092010498,148,0.0008649826049804,175,0.0012977123260498,175,0.0044395923614501,177,0.0047972202301025,175,0.0038399696350097,177,0.0063207149505615,177,0.0917887687683105
66841215,83,545,307.0,0.0,0.188745021820068,,,,242.0,0.0,0.0900409221649169,278.0,0.0,0.543085098266602,273.0,0.0,0.211050510406494,309.0,0.0769307613372802,308.218390804598,0.151325941085815,227,0.0007731914520263,253,0.001969575881958,263,0.0015995502471923,301,0.0051920413970947,304,0.0056715011596679,297,0.0083508491516113,305,0.0071814060211181,306,0.150683641433716
168537920,83,1132,529.0,0.0472589792060492,500.013635635376,,,,275.999999999999,0.0,16.662486076355,529.0,0.0623818525519848,500.01978635788,,,,587.0,0.821345329284668,558.094938539815,20.4966626167297,463,0.0007820129394531,358,0.0036697387695312,512,0.0018186569213867,510,0.0092732906341552,514,0.0098073482513427,513,0.0169188976287841,517,0.0144605636596679,522,0.286273956298828
11784842,84,656,384.0,0.0,0.0997970104217529,,,,272.0,0.0,0.0556473731994628,345.0,0.0,23.0282957553864,329.0,0.0,0.231422662734985,384.0,0.150929689407349,384.0,0.164119005203247,279,0.0007808208465576,342,0.0025391578674316,319,0.0016007423400878,357,0.0057694911956787,359,0.0063362121582031,383,0.0119557380676269,382,0.0090177059173583,384,0.194933176040649
14917050,84,977,560.0,0.0,0.314022541046143,,,,356.0,0.0,0.0759272575378418,504.0,0.0178571428571428,500.016972780228,485.0,0.0,0.198151588439941,560.0,0.450580358505249,560.0,0.484861850738525,426,0.000779390335083,512,0.0038459300994873,468,0.0016140937805175,553,0.006688117980957,558,0.0072741508483886,556,0.0112881660461425,559,0.0092029571533203,560,0.214865684509277
39157827,84,406,238.0,0.0,0.02486252784729,,,,112.0,0.0,0.0939266681671142,232.0,0.0,0.236016273498535,168.0,0.0,0.224316835403442,238.0,0.0534868240356445,238.0,0.0626049041748046,206,0.0007781982421875,183,0.0012886524200439,225,0.0013999938964843,233,0.0052661895751953,233,0.0057854652404785,230,0.0068390369415283,235,0.0069499015808105,237,0.118869066238403
73443014,84,1092,561.0,0.0,66.6937446594238,,,,330.0,0.0,0.0815625190734863,541.0,0.0147874306839186,500.01217341423,370.0,0.0,0.189837694168091,572.619376251862,1.81547212600708,570.863093420364,4.48458909988403,462,0.0008075237274169,442,0.0031733512878417,506,0.0018069744110107,540,0.0081620216369628,550,0.009183645248413,522,0.0158402919769287,553,0.0129656791687011,557,0.277683973312378
80479756,84,582,361.0,0.0,0.0365605354309082,,,,132.0,0.0,0.328005790710449,351.0,0.0,0.103827714920044,178.0,0.0,0.360541343688965,361.0,0.0787305831909179,361.0,0.0900039672851562,299,0.0007896423339843,277,0.0020234584808349,347,0.0016019344329833,356,0.0058975219726562,356,0.0064153671264648,356,0.011505126953125,356,0.0089075565338134,357,0.172757387161255
102765423,84,1070,571.0,0.0,212.36138677597,,,,242.0,0.0,9.64398074150085,568.0,0.0123239436619718,500.048560619354,,,,599.0,0.498809576034546,590.037230800168,4.66979956626892,485,0.0008211135864257,458,0.00325608253479,531,0.0018832683563232,558,0.0081698894500732,559,0.0087108612060546,537,0.0221312046051025,561,0.014078140258789,559,0.258376598358154
402970625,84,736,411.0,0.0,0.0639729499816895,,,,124.0,0.0,0.781805992126465,411.0,0.0,0.102721452713013,196.0,0.0,1.24973964691162,411.0,0.134898900985718,411.0,0.150648832321167,381,0.0007867813110351,288,0.0023167133331298,407,0.001530647277832,406,0.006589651107788,407,0.007103681564331,405,0.0099108219146728,408,0.0092911720275878,410,0.162700176239014
29357507,85,496,285.0,0.0,0.0315670967102051,,,,168.0,0.0,0.0774435997009277,266.0,0.0,0.460599660873413,231.0,0.0,0.206125974655151,285.0,0.0599422454833984,285.0,0.0716090202331543,230,0.0008168220520019,256,0.0016396045684814,254,0.0016055107116699,281,0.0054585933685302,282,0.0058710575103759,279,0.008779764175415,283,0.0080900192260742,284,0.152119874954224
212718048,85,414,209.0,0.0,1.13389110565186,,,,148.0,0.0,0.147777795791626,202.0,0.0,3.12402558326721,175.0,0.0,0.263396978378296,222.5,0.0651698112487793,216.489962982976,0.709578037261963,180,0.0007998943328857,186,0.001230239868164,199,0.0014135837554931,199,0.0054261684417724,202,0.0059664249420166,202,0.005223274230957,203,0.0075418949127197,203,0.124760389328003
225302763,85,1512,850.0,0.0223529411764706,500.018872976303,,,,282.0,0.0,23.1503973007202,846.0,0.0283687943262411,500.009900093079,,,,888.000000000001,2.23922204971313,873.439561779836,17.3033459186554,674,0.0008063316345214,602,0.0054209232330322,828,0.0023877620697021,838,0.0101945400238037,840,0.0107007026672363,832,0.0323731899261474,842,0.0170152187347412,842,0.418004035949707
280329780,85,1833,998.0,0.0280561122244489,500.173459529877,,,,462.0,0.0,35.0688397884369,987.0,0.0405268490374873,500.039954900742,,,,1028.95407747994,10.484751701355,1025.82276362275,21.1431903839111,818,0.0008037090301513,708,0.0082502365112304,968,0.0035021305084228,983,0.0133705139160156,986,0.0134859085083007,984,0.044130802154541,986,0.0249085426330566,990,0.521349668502808
18917716,86,356,211.0,0.0,0.0172147750854492,,,,116.0,0.0,0.0370292663574218,204.0,0.0,0.12082052230835,146.0,0.0,0.169961214065552,211.0,0.045372724533081,211.0,0.0542733669281005,178,0.0007979869842529,170,0.0010757446289062,200,0.0014503002166748,205,0.0051321983337402,205,0.0054597854614257,206,0.005725622177124,209,0.0071043968200683,211,0.126288175582886
21339164,86,1656,814.0,0.061424971473874,500.01228928566,,,,550.0,0.0,3.95049786567688,735.0,0.161904761904762,500.043834209442,,,,867.0,4.37575101852417,852.800000000001,24.0827775001526,646,0.0008020401000976,776,0.0066874027252197,704,0.0021166801452636,748,0.0132718086242675,752,0.0132844448089599,713,0.0346946716308593,752,0.0197415351867675,809,0.477418899536133
42912024,86,1752,849.0,0.0647820965842167,500.007539510727,,,,412.0,0.0,91.0947799682617,835.0,0.0874251497005988,500.00846529007,,,,907.499999999997,10.5766229629517,895.889476943354,48.8213925361633,724,0.0008199214935302,652,0.0065603256225585,805,0.0024709701538085,843,0.0120613574981689,844,0.0127420425415039,810,0.0475978851318359,845,0.0231261253356933,848,0.503481388092041
5506012,87,760,366.0,0.0,172.371945619583,,,,228.0,0.0,0.307335615158081,362.0,0.0,343.841920137405,256.0,0.0,0.457415342330933,394.75,0.324390649795532,380.037964135618,9.87675499916077,326,0.0007996559143066,288,0.0021705627441406,350,0.0015871524810791,358,0.0078628063201904,359,0.0082497596740722,351,0.008157730102539,362,0.0114622116088867,363,0.173705816268921
37792861,87,1119,552.0,0.0,217.093613862991,,,,232.0,0.0,13.2685039043427,551.0,0.0108892921960072,500.020833015442,,,,586.0,0.77202844619751,566.978937874264,8.94261264801025,497,0.0008268356323242,366,0.0033206939697265,540,0.0018668174743652,546,0.0100436210632324,547,0.0104525089263916,541,0.0221743583679199,547,0.0153436660766601,548,0.280153274536133
77843323,87,1462,822.0,0.0,0.471772193908691,,,,628.0,0.0,2.36186575889587,701.0,0.0299572039942938,500.008777618408,668.0,0.0,2.38147449493408,822.0,0.615721940994263,822.0,0.677610874176025,572,0.0008182525634765,765,0.004901647567749,638,0.0026934146881103,752,0.0104029178619384,754,0.0110654830932617,807,0.0192644596099853,819,0.0181989669799804,820,0.370349645614624
613313,88,968,472.0,0.0,116.92821931839,,,,252.0,0.0,2.06852960586548,468.0,0.0,176.810718774796,294.0,0.0,2.16832232475281,498.0,0.472702741622925,484.221119123578,10.2693855762482,421,0.0008366107940673,285,0.0026757717132568,455,0.0016632080078125,463,0.0085740089416503,465,0.0091495513916015,457,0.0148882865905761,466,0.0142626762390136,465,0.236519813537598
9460682,88,2003,915.0,0.13224043715847,500.008995056152,,,,450.0,0.0,178.072324752808,908.0,0.139867841409692,500.017014980316,,,,1039.0,6.03576850891113,986.383467864802,203.176773309708,812,0.0008561611175537,657,0.0085484981536865,887,0.0023150444030761,906,0.0158593654632568,909,0.0160551071166992,884,0.0460705757141113,910,0.0288481712341308,915,0.558138847351074
15947217,88,458,258.0,0.0,0.30829644203186,,,,166.0,0.0,0.0379731655120849,245.0,0.0,0.710124492645264,215.0,0.0,0.188390731811523,259.65,0.107276678085327,259.243916570104,0.324615478515625,206,0.000817060470581,220,0.0014126300811767,244,0.0015625953674316,250,0.0060505867004394,252,0.0064268112182617,249,0.0077354907989501,251,0.008035659790039,253,0.151887893676758
29034979,88,553,334.0,0.0,0.0377871990203857,,,,246.0,0.0,0.0628983974456787,303.0,0.0,0.33226466178894,277.0,0.0,0.207053422927856,335.5,0.0653557777404785,335.5,0.0826597213745117,245,0.0008187294006347,294,0.0020613670349121,308,0.0018894672393798,325,0.0057940483093261,326,0.0064489841461181,329,0.0088989734649658,333,0.0090465545654296,334,0.172595500946045
52442002,88,1091,652.0,0.0,0.258125305175781,,,,204.0,0.0,4.58544445037842,650.0,0.0,2.03609585762024,270.0,0.0,4.81634640693665,652.25,0.451493740081787,652.25,0.501192092895508,566,0.0008208751678466,449,0.0038402080535888,623,0.0021536350250244,641,0.0090298652648925,642,0.0096356868743896,625,0.0283341407775878,643,0.0150308609008789,646,0.324678659439087
66804457,88,285,175.0,0.0,0.0175576210021973,,,,64.0,0.0,0.0675568580627441,173.0,0.0,0.0374670028686523,99.0,0.0,0.251581907272339,175.0,0.0497248172760009,175.0,0.0594258308410644,152,0.0008056163787841,123,0.0009388923645019,169,0.0014870166778564,174,0.0055410861968994,174,0.0059094429016113,169,0.005763292312622,174,0.0070226192474365,175,0.108252763748169
19225156,89,441,222.0,0.0,1.95317006111145,,,,128.0,0.0,1.42492008209229,219.0,0.0,1.57516980171204,133.0,0.0,1.6561906337738,239.0,0.131697177886963,229.468609701792,1.03962469100952,179,0.0008165836334228,132,0.0012643337249755,210,0.0015723705291748,211,0.0068695545196533,214,0.0073637962341308,211,0.0056509971618652,217,0.0090253353118896,221,0.152786016464233
51775432,89,488,294.0,0.0,0.0293376445770264,,,,196.0,0.0,0.033541202545166,270.0,0.0,0.103047370910644,220.0,0.0,0.168615341186523,294.0,0.0631794929504394,294.0,0.0736591815948486,221,0.000828742980957,228,0.0015609264373779,263,0.001704454421997,286,0.0061321258544921,290,0.0068459510803222,292,0.0088028907775878,291,0.0081734657287597,292,0.171698570251465
69624952,89,734,391.0,0.0,0.644772291183472,,,,166.0,0.0,0.496581077575684,389.0,0.0,0.980904579162598,202.0,0.0,0.753360509872437,394.5,0.196811676025391,394.5,0.237656116485596,349,0.0008389949798583,287,0.0022590160369873,366,0.0016913414001464,385,0.0074679851531982,385,0.0080189704895019,370,0.0124027729034423,386,0.0095643997192382,387,0.183266878128052
70160230,89,1910,986.0,0.0699787266045975,500.010875225067,,,,412.0,0.0,211.737811565399,833.0,0.271308275664174,500.021672487259,,,,1057.5,6.8069281578064,1032.94665362925,62.2015399932861,833,0.0009055137634277,695,0.0163226127624511,950,0.006087303161621,969,0.0255129337310791,976,0.0174272060394287,957,0.0500886440277099,981,0.0307734012603759,984,0.583352327346802
14827526,90,276,180.0,0.0,0.0166010856628418,,,,64.0,0.0,0.0471343994140625,177.0,0.0,0.0393610000610351,125.0,0.0,0.246422290802002,180.5,0.0435810089111328,180.5,0.0511026382446289,157,0.0008354187011718,129,0.0011332035064697,178,0.0016191005706787,178,0.0056085586547851,179,0.0061202049255371,179,0.0059356689453125,179,0.0081679821014404,180,0.120069980621338
17636894,90,568,314.0,0.0,0.0479066371917725,,,,98.0,0.0,2.16297674179077,313.0,0.0,0.0795340538024902,129.0,0.0,2.16372156143188,314.0,0.12215256690979,314.0,0.135639429092407,293,0.0008454322814941,228,0.0019254684448242,307,0.0016744136810302,311,0.0078256130218505,311,0.0083379745483398,307,0.0074927806854248,311,0.0104639530181884,312,0.152594327926636
20446839,90,546,305.0,0.0,0.42190408706665,,,,174.0,0.0,0.0304529666900634,300.0,0.0,1.09739398956299,266.0,0.0,0.192010641098022,308.333333333333,0.107792377471924,308.333333333333,0.127930879592896,258,0.0008323192596435,287,0.0021121501922607,288,0.001671552658081,296,0.0065183639526367,298,0.006922960281372,298,0.0121564865112304,302,0.0088167190551757,303,0.176880598068237
67378554,90,2055,1110.0,0.0027027027027027,500.007623910904,,,,467.999999999986,0.0,229.46302652359,1058.0,0.0614366729678638,500.02174782753,,,,1118.66243231987,15.1531121730804,1113.34629170714,40.0010671615601,914,0.0008561611175537,746,0.0182790756225585,1015,0.0028488636016845,1095,0.0190813541412353,1097,0.0172128677368164,1072,0.0702240467071533,1102,0.0271892547607421,1103,0.682304859161377
70492333,90,987,547.0,0.0,2.41930818557739,,,,218.0,0.0,2.45715141296387,546.0,0.0,4.23336958885193,294.0,0.0,2.61177372932434,554.25,0.410132169723511,553.685894613239,0.618744850158691,474,0.0008423328399658,404,0.0038206577301025,526,0.0020985603332519,534,0.0089483261108398,537,0.0097181797027587,527,0.0204472541809082,538,0.0181901454925537,543,0.27360725402832
83048001,90,822,420.0,0.0071428571428571,500.012475728989,,,,270.0,0.0,4.24722409248352,393.0,0.0330788804071246,500.017930030823,,,,458.5,0.152436971664429,436.614269148566,7.52312397956848,338,0.0008466243743896,357,0.0026731491088867,389,0.0022134780883789,407,0.0082488059997558,413,0.0087535381317138,413,0.0112404823303222,414,0.0122761726379394,416,0.231094360351562
237049769,90,602,360.0,0.0,0.0384042263031006,,,,124.0,0.0,0.50041937828064,359.0,0.0,0.0575065612792968,197.0,0.0,0.613056659698486,360.0,0.0951175689697265,360.0,0.110742330551147,315,0.000833511352539,254,0.001868724822998,349,0.0017297267913818,356,0.0073390007019042,358,0.0078163146972656,348,0.0110681056976318,359,0.0101964473724365,357,0.181837320327759
291403100,90,787,337.0,0.0771513353115727,500.015941381454,,,,238.0,0.0,6.16916704177856,337.0,0.121661721068249,500.018193244934,,,,404.0,0.188595056533813,377.45860026851,9.6967043876648,297,0.0008361339569091,279,0.002723217010498,325,0.0016107559204101,303,0.008608341217041,315,0.0092651844024658,323,0.009549856185913,320,0.0152139663696289,330,0.207140922546387
819800,91,2400,1048.0,0.165076335877863,500.04332947731,,,,4.0,193.499923308633,500.030293941498,879.0,0.391353811149033,500.01712012291,,,,1224.0,10.9674322605133,1166.29995875997,451.100730419159,875,0.0008749961853027,850,0.0113816261291503,968,0.0030786991119384,1020,0.0206053256988525,1028,0.0214865207672119,983,0.0631277561187744,1032,0.0372614860534668,1048,0.731253623962402
21420959,91,1787,907.0,0.0606394707828004,500.193375825882,,,,330.0,0.0,199.933852910995,878.0,0.109339407744875,500.033161878586,,,,976.499999999998,5.15599274635315,952.036985879787,44.9021954536438,787,0.0008604526519775,586,0.007411241531372,868,0.0027136802673339,893,0.0151259899139404,894,0.0149767398834228,872,0.0494446754455566,896,0.0288658142089843,901,0.586802482604981
94147192,91,488,303.0,0.0,0.0372593402862549,,,,122.0,0.0,0.461413145065308,295.0,0.0,0.083695650100708,169.0,0.0,0.54395866394043,303.0,0.0749251842498779,303.0,0.090073823928833,243,0.0008432865142822,244,0.001575231552124,279,0.0016751289367675,295,0.0062475204467773,296,0.0067322254180908,280,0.0093064308166503,300,0.0097010135650634,299,0.16316556930542
103431502,91,473,287.0,0.0,0.0235476493835449,,,,100.0,0.0,0.162499904632568,285.0,0.0,0.0828349590301513,195.0,0.0,0.331859588623047,287.0,0.0656881332397461,287.0,0.0763540267944336,267,0.0008482933044433,234,0.0016045570373535,279,0.0016646385192871,284,0.0066723823547363,284,0.0071120262145996,283,0.0079495906829833,284,0.0087273120880126,287,0.135179758071899
184755890,91,572,305.0,0.0,0.163626432418823,,,,130.0,0.0,0.201249122619629,305.0,0.0,0.232400178909302,186.0,0.0,0.392231464385986,308.0,0.102358341217041,308.0,0.120849847793579,281,0.0008473396301269,227,0.0017247200012207,294,0.0015516281127929,295,0.0070090293884277,298,0.0077617168426513,297,0.0072214603424072,299,0.0102794170379638,303,0.149977922439575
20950208,92,931,482.0,0.0,0.472102403640747,,,,342.0,0.0,0.10280179977417,433.0,0.023094688221709,500.015133619309,398.0,0.0,0.247298717498779,482.5,0.701296806335449,482.5,0.754884719848633,380,0.0008587837219238,429,0.0026214122772216,414,0.0018959045410156,432,0.0096132755279541,434,0.0103096961975097,476,0.013646125793457,476,0.0171551704406738,482,0.26937198638916
31179985,92,578,318.0,0.0,0.086538553237915,,,,126.0,0.0,0.705432176589966,318.0,0.0,0.247994899749756,180.0,0.0,0.698740720748901,319.0,0.108901262283325,319.0,0.129634618759155,277,0.0008563995361328,237,0.0017008781433105,303,0.0018715858459472,317,0.0077872276306152,317,0.0083343982696533,301,0.0128328800201416,317,0.0108187198638916,317,0.179890871047974
75321229,92,533,265.0,0.0,1.68256139755249,,,,126.0,0.0,0.623315572738647,263.0,0.0,4.21918606758118,163.0,0.0,0.837570667266846,281.0,0.121886968612671,273.761637504127,1.15942025184631,240,0.0008516311645507,185,0.0017046928405761,257,0.001680850982666,252,0.0078787803649902,255,0.008594274520874,257,0.0070931911468505,258,0.0118684768676757,259,0.157980918884277
261973875,92,946,517.0,0.0,21.2727029323578,,,,220.0,0.0,2.21190500259399,515.0,0.0,16.0259997844696,340.0,0.0,2.14712047576904,526.253605769231,0.380334377288818,525.865605196857,0.841679573059082,458,0.0008621215820312,431,0.0039916038513183,491,0.0018236637115478,506,0.0086081027984619,508,0.0091669559478759,493,0.0175960063934326,513,0.0151200294494628,513,0.233952760696411
5868402,93,2072,893.0,0.163493840985442,500.01842212677,,,,576.0,0.0,327.105719089508,780.0,0.33333333333333,500.01247882843,,,,1042.5,4.35910081863403,972.725783779066,433.114758968353,780,0.0009000301361083,714,0.00911545753479,843,0.0025978088378906,877,0.0197656154632568,879,0.0206258296966552,847,0.0504074096679687,879,0.0676081180572509,893,0.583557844161987
14719129,93,456,249.0,0.0,0.0380594730377197,,,,152.0,0.0,0.180761575698853,243.0,0.0,0.207417964935303,174.0,0.0,0.333172798156738,249.0,0.0830922126770019,249.0,0.0941088199615478,207,0.0008511543273925,193,0.0028836727142333,245,0.0038473606109619,248,0.0135226249694824,249,0.0143885612487792,244,0.0172493457794189,249,0.0170454978942871,249,0.162832021713257
15741636,93,922,457.0,0.0,4.11189389228821,,,,366.0,0.0,0.0841333866119384,430.0,0.0255813953488372,500.017660856247,387.0,0.0,0.228196859359741,467.05,0.494387626647949,461.889137895932,1.97630429267883,366,0.0008754730224609,393,0.0059614181518554,397,0.0044202804565429,433,0.0162961483001709,449,0.0174713134765625,439,0.0362226963043212,449,0.0131020545959472,451,0.313348770141601
18571832,93,788,410.0,0.0,0.647536039352417,,,,146.0,0.0,2.91914415359497,409.0,0.0,1.48981118202209,180.0,0.0,2.96468091011047,413.0,0.439051628112793,413.0,0.4948890209198,387,0.0008764266967773,291,0.002859354019165,406,0.0017311573028564,399,0.0089762210845947,399,0.0095324516296386,406,0.0085871219635009,401,0.0132465362548828,407,0.185982704162598
26335321,93,627,371.0,0.0,0.0527524948120117,,,,184.0,0.0,0.190978765487671,354.0,0.0,1.07283782958984,256.0,0.0,0.342228412628174,371.0,0.104074954986572,371.0,0.123851537704468,306,0.0008578300476074,287,0.0019879341125488,340,0.0018742084503173,355,0.0072367191314697,358,0.0079450607299804,360,0.0123581886291503,360,0.0116143226623535,371,0.201146125793457
37977732,93,703,342.0,0.0,11.0857253074646,,,,234.0,0.0,0.830519914627075,334.0,0.0,45.656946182251,246.0,0.0,1.03138661384583,361.5,0.154309511184692,350.126763427812,2.88598418235779,280,0.0008642673492431,279,0.0025081634521484,321,0.0018479824066162,328,0.0085830688476562,337,0.0091538429260253,330,0.0127949714660644,337,0.0136699676513671,338,0.23021388053894
70123665,93,1026,532.0,0.0,2.54160642623901,,,,278.0,0.0,0.436280727386475,531.0,0.0,4.60192441940308,342.0,0.0,0.567773580551147,539.0,0.940129518508911,535.513043478261,4.64061427116394,453,0.0008773803710937,364,0.0034308433532714,504,0.0021071434020996,522,0.0106294155120849,527,0.011392593383789,504,0.0241594314575195,528,0.0182952880859375,525,0.311617136001587
99841247,93,619,409.0,0.0,0.0292739868164062,,,,130.0,0.0,0.160720586776733,406.0,0.0,0.14377236366272,230.0,0.0,0.388257026672363,409.0,0.0667071342468261,409.0,0.0780050754547119,364,0.0009009838104248,320,0.0024390220642089,401,0.0018329620361328,404,0.0073041915893554,405,0.0078201293945312,403,0.0133991241455078,406,0.0112848281860351,407,0.191058158874512
171536167,93,245,152.0,0.0,0.0439436435699463,,,,76.0,0.0,0.0656511783599853,146.0,0.0,0.163991212844849,105.0,0.0,0.276963233947754,154.0,0.0414175987243652,153.071428571429,0.0682432651519775,132,0.0008823871612548,115,0.0010619163513183,144,0.0015716552734375,150,0.0058372020721435,150,0.0063722133636474,149,0.0046596527099609,150,0.0075681209564208,151,0.110907077789307
15977848,94,1889,779.0,0.210526315789474,500.037254571915,,,,568.000000000001,0.0,116.782539367676,777.0,0.200771729171314,500.013406515122,,,,946.0,2.33136510848999,874.456306376362,409.436676025391,683,0.0009126663208007,582,0.008739948272705,741,0.0027937889099121,765,0.0178544521331787,769,0.0187604427337646,747,0.0481045246124267,788,0.0348594188690185,779,0.568469524383545
16279105,94,731,442.0,0.0,0.153995513916016,,,,170.0,0.0,0.125844955444336,438.0,0.0,0.275292158126831,247.0,0.0,0.28774356842041,443.333333333333,0.113411664962768,443.111111111111,0.153229236602783,372,0.0008742809295654,359,0.0027475357055664,408,0.001990795135498,432,0.0078265666961669,433,0.0087757110595703,423,0.0119686126708984,437,0.017094612121582,441,0.21887731552124
16834201,94,529,346.0,0.0,0.0244686603546143,,,,182.0,0.0,0.0616326332092285,324.0,0.0,0.409543991088867,288.0,0.0,0.235713243484497,346.0,0.0594768524169921,346.0,0.06976318359375,267,0.0008835792541503,308,0.002185583114624,316,0.0021412372589111,339,0.0065679550170898,339,0.0072228908538818,344,0.0082137584686279,339,0.0093498229980468,346,0.18051815032959
21132431,94,585,292.0,0.0,2.12665367126465,,,,160.0,0.0,0.470471858978272,287.0,0.0,5.89293336868286,208.0,0.0,0.727048397064209,303.0,0.12945556640625,298.76510085813,1.50418400764465,258,0.0008769035339355,226,0.00191330909729,274,0.001802921295166,286,0.0081377029418945,287,0.008643627166748,274,0.0087182521820068,290,0.0113298892974853,286,0.177395105361938
37112942,94,719,363.0,0.0,5.03053331375122,,,,256.0,0.0,0.34701657295227,354.0,0.0,35.8963804244995,289.0,0.0,0.498083829879761,378.5,0.226006031036377,370.752265609987,3.35234260559082,302,0.0008907318115234,322,0.0028753280639648,334,0.0020318031311035,353,0.0092811584472656,354,0.009814977645874,346,0.0141255855560302,359,0.0143921375274658,362,0.243291854858398
54460963,94,1028,556.0,0.0,10.1977009773254,,,,292.0,0.0,0.0595099925994873,539.0,0.0,308.914659261703,398.0,0.0,0.201809644699097,564.357142857143,1.19605803489685,563.178624260355,3.0207405090332,474,0.0008862018585205,456,0.0066869258880615,511,0.0020122528076171,543,0.0097770690917968,550,0.010171890258789,522,0.025620698928833,552,0.0160927772521972,554,0.272417783737183
219365298,94,1031,462.0,0.0411255411255411,500.010187625885,,,,241.999999999999,0.0,9.44667863845825,455.0,0.0769230769230769,500.009890556335,,,,521.5,0.569533109664917,488.560992960831,22.2870171070099,416,0.0008983612060546,301,0.0030460357666015,436,0.0018963813781738,444,0.0115995407104492,448,0.0122218132019042,436,0.0132451057434082,452,0.0184235572814941,454,0.269414663314819
333021748,94,2634,1489.0,0.0416386836803224,500.008646726608,,,,640.000000000002,0.0,334.797093153,1160.0,0.356895444677004,500.011105775833,,,,1552.99425093,30.2957308292389,1543.80987046372,211.464000225067,1160,0.0009083747863769,1257,0.016667366027832,1373,0.0046005249023437,1456,0.0176272392272949,1458,0.0186917781829834,1387,0.0656702518463134,1482,0.0372300148010253,1487,0.863893747329712
10146102,95,951,409.0,0.0513447432762836,500.009506702423,,,,244.0,0.0,7.01101207733154,411.0,0.0924574209245742,500.010158777237,,,,476.5,0.331692695617676,440.163747949792,20.1408708095551,380,0.0008852481842041,269,0.0024390220642089,401,0.0018303394317626,396,0.010770559310913,399,0.0113632678985595,401,0.0137262344360351,399,0.0182952880859375,403,0.247629165649414
15129912,95,692,357.0,0.0,0.978608846664429,,,,130.0,0.0,1.60050129890442,356.0,0.0,3.77592492103577,203.0,0.0,1.80788993835449,364.5,0.25377082824707,359.578706528371,1.2358705997467,338,0.0009114742279052,271,0.002420425415039,353,0.0017702579498291,344,0.0089423656463623,350,0.0094242095947265,353,0.009080171585083,349,0.0154268741607666,355,0.173452854156494
17600223,95,1870,1176.0,0.0,0.666672468185425,,,,944.0,0.0,0.137336254119873,975.0,0.0143589743589743,500.010944604874,1036.0,0.0,0.313842058181763,1176.66666666667,1.15317964553833,1176.0,1.22872138023376,694,0.0008976459503173,1071,0.0094914436340332,908,0.0047433376312255,1125,0.0115778446197509,1145,0.0139541625976562,1151,0.0305323600769042,1159,0.0214920043945312,1170,0.522505283355713
28205087,95,1376,756.0,0.0,3.2007257938385,,,,290.0,0.0,4.98469424247742,750.0,0.0,12.1670746803284,393.0,0.0,4.90701651573181,758.412267677823,2.10066032409668,758.368714260449,2.5122754573822,639,0.0008871555328369,540,0.0046730041503906,713,0.0025479793548583,748,0.0114200115203857,750,0.0122575759887695,733,0.0416390895843505,752,0.0185165405273437,753,0.437483072280884
48132655,95,2366,1227.0,0.0660146699266504,500.031091690063,,,,654.0,0.0,1.73737788200378,990.0,0.327272727272727,500.017266511917,,,,1311.75,15.5631086826324,1291.19411304326,132.444624423981,987,0.0009284019470214,1004,0.0124540328979492,1136,0.0041670799255371,1185,0.0188813209533691,1190,0.0188512802124023,1130,0.0968735218048095,1217,0.0457324981689453,1220,0.966668844223022
166252256,95,1412,794.0,0.0,2.13516592979431,,,,498.0,0.0,0.624751567840576,752.0,0.0,19.0815150737762,618.0,0.0,0.783411264419556,794.414062500001,2.51890277862549,794.2,3.11829900741577,577,0.0008821487426757,645,0.0060036182403564,694,0.003028392791748,773,0.0119309425354003,775,0.0122289657592773,777,0.0315451622009277,791,0.019287109375,787,0.439716815948486
6018292,96,463,282.0,0.0,0.0308809280395508,,,,122.0,0.0,0.058039903640747,274.0,0.0,0.0731639862060546,171.0,0.0,0.306039094924927,282.0,0.074786901473999,282.0,0.0733423233032226,248,0.0008790493011474,208,0.0017125606536865,263,0.0016918182373046,276,0.0072660446166992,278,0.0077846050262451,273,0.0070419311523437,278,0.0094902515411376,281,0.161365032196045
17627996,96,283,191.0,0.0,0.016352653503418,,,,44.0,0.0,0.0302248001098632,190.0,0.0,0.0492427349090576,102.0,0.0,0.262913942337036,191.0,0.0899055004119873,191.0,0.0485546588897705,176,0.0008792877197265,172,0.0011003017425537,191,0.0015926361083984,191,0.0063540935516357,191,0.0069520473480224,191,0.0047295093536376,191,0.0075325965881347,191,0.116466522216797
23759573,96,1548,709.0,0.078984485190409,500.02154135704,,,,548.0,0.0,4.66943335533142,690.0,0.134782608695652,500.013657569885,,,,791.0,2.73345732688904,758.127420347315,71.0015904903412,609,0.0009002685546875,567,0.0062103271484375,662,0.0023927688598632,663,0.0138399600982666,674,0.0146496295928955,693,0.0247974395751953,691,0.0287866592407226,702,0.493954181671143
114115460,96,1567,729.0,0.056241426611797,500.023248910904,,,,368.0,0.0,58.908038854599,693.0,0.112554112554113,500.091151237488,,,,797.0,3.46043825149536,765.689278490776,49.6211144924164,628,0.0009074211120605,536,0.006162405014038,679,0.0024440288543701,719,0.014338731765747,722,0.0149636268615722,681,0.0407154560089111,725,0.0259149074554443,725,0.475520372390747
292560337,96,2812,1301.0,0.207532667179093,500.031133413315,,,,0.0,inf,500.023959875107,1070.0,0.464485981308411,500.01362156868,,,,1573.99999999999,8.00838160514832,1498.08999999999,500.001939058304,1070,0.0009145736694335,1121,0.0177407264709472,1217,0.0043826103210449,1238,0.0226697921752929,1242,0.024993896484375,1248,0.0927631855010986,1243,0.0535826683044433,1301,0.976799726486206
7098022,97,851,428.0,0.0,3.61601614952087,,,,298.0,0.0,0.290579080581665,402.0,0.0124378109452736,500.015069007874,357.0,0.0,0.461159944534302,436.0,0.578990936279297,430.402341343192,3.34383106231689,348,0.0009050369262695,384,0.0026376247406005,374,0.0018842220306396,423,0.0098135471343994,423,0.0100982189178466,387,0.0135939121246337,427,0.0131936073303222,427,0.252357721328735
16610683,97,554,366.0,0.0,0.0270981788635254,,,,156.0,0.0,0.154214382171631,338.0,0.0,0.0642151832580566,281.0,0.0,0.359288930892944,366.0,0.113333940505981,366.0,0.0763261318206787,288,0.0009002685546875,317,0.0022435188293457,346,0.0020973682403564,365,0.0073988437652587,365,0.0079567432403564,359,0.0124306678771972,365,0.0098097324371337,366,0.18408727645874
20179628,97,2541,1384.0,0.0476876949529759,500.022147655487,,,,612.0,0.0,1.77249050140381,1150.0,0.267826086956522,500.0119805336,,,,1452.50000000001,23.5573308467865,1445.68619399385,69.2331640720367,1138,0.0009229183197021,1131,0.0175564289093017,1292,0.0044569969177246,1352,0.0196359157562255,1366,0.0211813449859619,1326,0.066650390625,1374,0.0423643589019775,1379,0.897208452224731
117809922,97,1227,676.0,0.0,9.6268618106842,,,,222.0,0.0,22.3436098098755,675.0,0.0,35.2977426052094,319.0,0.0,23.9392857551575,684.5,1.61397433280945,681.755156310851,3.30343675613403,588,0.0009107589721679,451,0.0043754577636718,634,0.0021224021911621,664,0.0117592811584472,666,0.0123097896575927,635,0.0275559425354003,666,0.0167844295501709,666,0.348063468933105
185512077,97,3408,2056.0,0.0,6.67018294334412,,,,1662.0,0.0,3.48931503295898,1180.0,0.505084745762712,500.013143539429,1825.0,0.0,4.21841931343079,2057.0,10.7152051925659,2057.0,11.2348754405975,1180,0.0009243488311767,1993,0.0243699550628662,1605,0.0127584934234619,2008,0.0219240188598633,2026,0.0244076251983643,2032,0.0667455196380615,2054,0.0343618392944336,2055,1.07195258140564
493138720,97,820,444.0,0.0,1.5571117401123,,,,202.0,0.0,1.78559827804565,439.0,0.0,6.3477418422699,311.0,0.0,2.39692187309265,450.5,0.25553560256958,447.576119505253,1.1908266544342,388,0.0009028911590576,359,0.003396987915039,426,0.0019373893737793,438,0.0086958408355712,438,0.0093722343444824,426,0.0153043270111084,439,0.0129632949829102,442,0.255688190460205
7670202,98,1978,937.0,0.0821764919598621,500.021837234497,,,,686.0,0.0,12.3143928050995,763.0,0.318479685452162,500.037494421005,,,,1016.5,11.2099795341492,1000.74386743403,99.9140999317169,761,0.0009489059448242,845,0.0077614784240722,881,0.0035254955291748,927,0.0178177356719971,929,0.0180912017822266,895,0.0528635978698731,943,0.032052755355835,934,0.695473909378052
17918629,98,2647,1328.0,0.0572289156626506,500.050367355347,,,,538.0,0.301115241635688,500.038439035416,1070.0,0.320560747663551,500.008836507797,,,,1407.49999999998,33.1993029117584,1389.8218093087,158.898546457291,1070,0.0009377002716064,896,0.0135331153869629,1261,0.0050642490386962,1314,0.0211317539215088,1320,0.0220751762390137,1293,0.081965446472168,1320,0.0392279624938965,1322,0.908738374710083
30310904,98,1083,563.0,0.0,1.0398223400116,,,,360.0,0.0,1.19127774238586,532.0,0.0,91.7916414737701,394.0,0.0,1.58587884902954,566.0,0.783412933349609,564.5,1.14432883262634,436,0.0009067058563232,454,0.0033066272735595,508,0.0024106502532959,540,0.0109381675720215,554,0.0113012790679932,544,0.0159237384796143,558,0.0151629447937012,561,0.31751012802124
32574761,98,556,325.0,0.0,0.0489592552185059,,,,200.0,0.0,0.0935242176055908,312.0,0.0,0.678693532943726,239.0,0.0,0.292724609375,325.5,0.0770847797393798,325.5,0.0913536548614502,255,0.000906229019165,286,0.0021779537200927,306,0.0018510818481445,316,0.0069732666015625,319,0.0077044963836669,319,0.0099620819091796,320,0.0100064277648926,322,0.201459407806396
121685268,98,1982,1108.0,0.0,27.6870386600494,,,,566.0,0.0,7.2441565990448,1068.0,0.0271535580524344,500.06278014183,672.0,0.0,7.68708395957947,1112.57096774193,8.86331534385681,1111.21116432206,19.4904589653015,896,0.0009257793426513,825,0.0088336467742919,1023,0.0035719871520996,1064,0.0167350769042969,1075,0.0184581279754639,1070,0.0525844097137451,1099,0.0328385829925537,1099,0.723565340042114
202346485,98,816,417.0,0.0,13.0830290317535,,,,216.0,0.0,3.8126208782196,402.0,0.0,197.529365777969,271.0,0.0,4.0791003704071,434.0,0.222485780715942,423.131281495786,5.02562046051025,362,0.000903844833374,343,0.0023300647735595,391,0.0020186901092529,401,0.0089902877807617,403,0.0101983547210693,404,0.0137815475463867,405,0.0144054889678955,412,0.249013662338257
204145356,98,1672,791.0,0.0884955752212389,500.017921209335,,,,436.0,0.0,30.1758227348328,791.0,0.0821742606225951,500.012067556381,,,,865.000000000001,3.38853359222412,826.186406499493,72.380674123764,693,0.0009388923645019,575,0.0056443214416503,757,0.0026774406433105,782,0.0154569149017334,786,0.015749454498291,761,0.0440013408660889,790,0.0260236263275146,788,0.556872844696045
269559495,98,894,448.0,0.0,6.77901363372803,,,,236.0,0.0,0.402220726013184,444.0,0.0,13.6480417251587,289.0,0.0,0.571439743041992,463.0,0.348263025283813,453.321732329461,4.05562090873718,417,0.0009100437164306,328,0.0025973320007324,437,0.0018832683563232,429,0.0100762844085693,434,0.0107595920562744,437,0.0126883983612061,433,0.0179257392883301,441,0.231048822402954
318760490,98,1123,655.0,0.0,0.484695196151733,,,,260.0,0.0,2.22197985649109,642.0,0.0,6.02966594696045,378.0,0.0,2.26953220367432,655.25,0.672678709030151,655.25,0.729046583175659,558,0.0009312629699707,518,0.0046617984771728,617,0.0022757053375244,635,0.0108208656311035,636,0.0112779140472412,625,0.0243494510650635,649,0.0213382244110107,651,0.369349718093872
22958268,99,1021,548.0,0.0,1.55718111991882,,,,342.0,0.0,0.0793159008026123,527.0,0.0,94.3198745250702,407.0,0.0,0.253208160400391,550.390804597701,0.852965116500855,550.186746987952,1.08483910560608,455,0.0009279251098632,456,0.0043356418609619,493,0.0020437240600585,517,0.0101945400238037,525,0.0110812187194824,517,0.0150294303894043,543,0.0190277099609375,546,0.320685386657715
66185823,99,1666,823.0,0.0218712029161604,500.030497550964,,,,377.999999999999,0.0,139.695831537247,817.0,0.02937576499388,500.018604755402,,,,843.848900259735,10.1789276599884,840.144928506009,25.5945117473602,720,0.0009715557098388,566,0.0059552192687988,785,0.0026493072509765,792,0.0153267383575439,801,0.0157997608184814,790,0.0449864864349365,802,0.0304527282714844,810,0.570396423339844
128135741,99,450,255.0,0.0,0.0263733863830566,,,,94.0,0.0,0.167512893676758,249.0,0.0,0.190374374389648,163.0,0.0,0.443542957305908,255.0,0.0702955722808837,255.0,0.07755708694458,236,0.0009443759918212,183,0.0013649463653564,251,0.0016772747039794,252,0.007542610168457,252,0.008110761642456,253,0.0062100887298584,252,0.0098288059234619,255,0.155304193496704
134208594,100,2639,1020.0,0.291176451204301,500.016746997833,,,,752.000000000006,0.0,409.281007289887,940.0,0.4,500.022074699402,,,,1319.5,6.42910122871399,1213.74313603092,500.002648591995,940,0.0009801387786865,801,0.0122239589691162,994,0.0027730464935302,990,0.0234227180480957,1009,0.0244524478912354,998,0.0504076480865479,1017,0.0459506511688232,1020,0.857072591781616
5773532,101,1090,538.0,0.0,35.552225112915,,,,266.0,0.0,0.680983304977417,528.0,0.0,196.268141746521,318.0,0.0,0.874277114868164,556.0,0.787247896194458,546.324047405168,9.72973370552063,491,0.0010309219360351,386,0.0038368701934814,514,0.0020458698272705,524,0.0114095211029053,524,0.0122547149658203,530,0.0177392959594727,531,0.0172719955444336,533,0.300763130187988
23503181,101,1824,992.0,0.0,498.676531076431,,,,318.0,0.0,87.2053146362305,990.0,0.009090909090909,500.010451555252,,,,1007.63000482663,7.58651900291443,1003.11126707631,16.3442096710205,868,0.0009703636169433,682,0.0078685283660888,958,0.0029489994049072,975,0.0151627063751221,977,0.0159010887145996,957,0.0552744865417481,980,0.0270195007324219,980,0.659498453140259
28628055,101,1484,719.0,0.019471488178025,500.009557008743,,,,332.0,0.0,19.4133338928223,717.0,0.027893052148828,500.009208202362,,,,752.0,3.20354986190796,737.081818015285,19.0398485660553,658,0.0009591579437255,468,0.0043568611145019,706,0.0023763179779052,705,0.0135166645050049,708,0.0144767761230469,710,0.0284152030944824,708,0.0244958400726318,710,0.445016384124756
15099384,102,894,437.0,0.0,12.1607580184937,,,,168.0,0.0,5.7890899181366,433.0,0.0,30.7030408382416,201.0,0.0,5.68272566795349,453.5,0.430794477462768,442.953313760691,4.24673390388489,392,0.0009536743164062,282,0.0024385452270507,426,0.0019786357879638,424,0.0114068984985352,424,0.0120282173156738,425,0.0175817012786865,425,0.0167641639709473,427,0.285801887512207
54226675,102,1493,749.0,0.0106809078771696,500.016105175018,,,,445.999999999999,0.0,45.3767769336701,729.0,0.0329218106995884,500.018265008926,,,,786.5,1.48624539375305,764.453473043827,30.4524345397949,555,0.0009887218475341,440,0.0045006275177002,678,0.0029723644256591,735,0.016775369644165,739,0.0174241065979004,698,0.0446968078613281,744,0.0230050086975098,745,0.633621215820313
78391198,102,610,397.0,0.0,0.0411262512207031,,,,84.0,0.0,0.146804332733154,397.0,0.0,0.0805540084838867,183.0,0.0,0.420874834060669,397.0,0.0942373275756836,397.0,0.102779865264893,367,0.0009670257568359,280,0.0023009777069091,393,0.0018503665924072,394,0.0088164806365966,394,0.0093011856079101,393,0.0110735893249512,394,0.0118873119354248,396,0.199220895767212
18687625,103,450,271.0,0.0,0.0348207950592041,,,,82.0,0.0,0.144923686981201,271.0,0.0,0.0670027732849121,129.0,0.0,0.395629405975342,271.0,0.0793697834014892,271.0,0.0853667259216308,250,0.0009574890136718,164,0.0015738010406494,268,0.0017840862274169,268,0.00883150100708,268,0.0091850757598877,269,0.0074076652526855,268,0.0113704204559326,270,0.172282934188843
33080832,103,366,203.0,0.0,0.338955402374268,,,,134.0,0.0,0.159835815429688,191.0,0.0,0.414827108383179,166.0,0.0,0.35461950302124,211.5,0.0663435459136962,206.034140285537,0.57114839553833,171,0.0009679794311523,178,0.0012972354888916,195,0.001777172088623,198,0.0074212551116943,198,0.0079636573791503,200,0.0064260959625244,198,0.0093920230865478,201,0.162718296051025
314038032,103,1321,638.0,0.0141065830721003,500.007627010345,,,,286.0,0.0,7.28005242347717,637.0,0.0235478806907378,500.016008138657,,,,670.5,2.20660996437073,654.496821141849,16.8534922599792,576,0.0009748935699462,434,0.0042214393615722,617,0.0023062229156494,626,0.0138504505157471,628,0.014772891998291,618,0.0272297859191895,630,0.0228362083435059,632,0.413270235061646
16606585,104,1146,595.0,0.0,498.741477251053,,,,338.0,0.0,0.470704078674316,589.0,0.0,265.794718980789,431.0,0.0,0.66198205947876,610.681203007519,1.83507609367371,609.510701218303,3.7686882019043,513,0.0009822845458984,450,0.0041141510009765,558,0.0022921562194824,577,0.0124943256378174,582,0.0132653713226318,576,0.018841028213501,584,0.019155740737915,584,0.369962453842163
65185224,104,858,509.0,0.0,0.975892782211304,,,,222.0,0.0,2.21453285217285,506.0,0.0,2.0213782787323,280.0,0.0,2.33870792388916,515.0,0.215436697006225,513.666666666667,0.441785335540772,435,0.0010013580322265,418,0.0032737255096435,488,0.0022928714752197,502,0.0107779502868652,503,0.0116162300109863,498,0.014047384262085,503,0.0150790214538574,506,0.279910564422607
19658936,105,2401,1291.0,0.0162664601084431,500.020235300064,,,,952.0,0.0,1.57403588294983,1195.0,0.0426778242677824,500.357168197632,,,,1314.33333333333,14.8156299591064,1313.83333333333,15.3724591732025,924,0.0010147094726562,1023,0.0110423564910889,1082,0.0042788982391357,1235,0.0210573673248291,1250,0.0220742225646973,1251,0.0733964443206787,1270,0.0361287593841553,1287,1.08296728134155
43003845,105,3592,1976.0,0.0126518218623482,500.044545888901,,,,1462.0,0.0,12.9755055904388,1275.0,0.552941176470588,500.010200738907,,,,2003.0,70.6801092624664,1995.96226990223,168.658554553986,1275,0.0010106563568115,1793,0.0267608165740967,1614,0.0100226402282715,1858,0.0291552543640137,1905,0.0312972068786621,1922,0.0936737060546875,1967,0.0507657527923584,1970,1.57931709289551
54695584,105,1209,673.0,0.0,0.760974884033203,,,,288.0,0.0,0.429788589477539,663.0,0.0,3.29682636260986,374.0,0.0,0.611455202102661,673.666666666667,0.796319007873535,673.666666666667,0.830036401748657,569,0.0009965896606445,498,0.003558874130249,630,0.0027768611907959,649,0.012406587600708,654,0.0133116245269775,656,0.0264120101928711,663,0.0274698734283447,664,0.417885065078735
110755733,105,712,394.0,0.0,0.470914602279663,,,,128.0,0.0,1.56174397468567,394.0,0.0,0.596388101577759,209.0,0.0,2.24199151992798,396.714285714286,0.230006694793701,396.555555555556,0.309631824493408,357,0.0009825229644775,301,0.0023934841156005,377,0.0019052028656005,388,0.0107002258300781,390,0.0107967853546143,377,0.0125386714935303,389,0.0151965618133545,392,0.233417749404907
144211337,105,2515,1191.0,0.0646515533165407,500.024778604507,,,,848.000000000006,0.0,243.720993041992,950.0,0.342105263157895,500.013031482697,,,,1271.0,22.9887723922729,1236.29910275378,291.105839252472,950,0.0010428428649902,846,0.0125129222869873,1051,0.0038716793060302,1157,0.0234475135803223,1168,0.0243241786956787,1150,0.0610485076904297,1186,0.0397603511810303,1191,0.971051216125488
623623,106,521,350.0,0.0,0.0278713703155518,,,,128.0,0.0,0.0673680305480957,345.0,0.0,0.0639665126800537,246.0,0.0,0.405460357666016,350.0,0.0999777317047119,350.0,0.0838968753814697,308,0.0010061264038085,289,0.0019328594207763,336,0.0019948482513427,346,0.0084948539733886,346,0.0093064308166503,346,0.0091137886047363,349,0.01241135597229,350,0.207056045532226
4258591,106,837,452.0,0.0,12.9766502380371,,,,204.0,0.0,2.8136682510376,446.0,0.0,19.5944337844849,289.0,0.0,3.13971614837646,465.0,0.472286939620972,461.400876712329,2.58319282531738,386,0.0009963512420654,324,0.0031313896179199,429,0.0021822452545166,443,0.0115046501159668,445,0.0120775699615479,433,0.0191476345062256,445,0.015174388885498,448,0.295675277709961
22751884,106,488,281.0,0.0,0.039053201675415,,,,138.0,0.0,0.195125341415405,270.0,0.0,0.14970850944519,177.0,0.0,0.450869560241699,281.0,0.10900616645813,281.0,0.0964999198913574,231,0.0010030269622802,207,0.0015223026275634,261,0.0019104480743408,270,0.0091664791107177,270,0.0097754001617431,274,0.0128152370452881,272,0.012162446975708,276,0.235340356826782
189253902,106,2291,1247.0,0.0280672809416834,500.016394615173,,,,412.0,0.0,102.421330213547,1090.0,0.188073394495413,500.011337995529,,,,1285.0,15.5268821716309,1280.62516387963,34.4647386074066,1090,0.001014232635498,914,0.010894775390625,1190,0.0032558441162109,1235,0.0193238258361816,1237,0.0202887058258057,1218,0.105634450912476,1237,0.0372016429901123,1239,0.966854333877564
4387041,107,620,363.0,0.0,0.0688457489013672,,,,222.0,0.0,0.124838590621948,349.0,0.0,0.278368949890137,264.0,0.0,0.325843811035156,364.1,0.0998764038085937,364.0,0.131206512451172,289,0.0010063648223876,299,0.0022268295288085,342,0.002263069152832,359,0.00962495803833,359,0.0106077194213867,357,0.0141050815582275,360,0.0127513408660889,361,0.270254135131836
18690700,107,364,220.0,0.0,0.0336766242980957,,,,88.0,0.0,0.0802259445190429,215.0,0.0,0.268686771392822,140.0,0.0,0.349226474761963,221.142857142857,0.0736761093139648,221.0,0.136851787567139,201,0.0009937286376953,163,0.001495361328125,216,0.0018689632415771,216,0.0083582401275634,217,0.0089242458343505,217,0.0067832469940185,218,0.0111665725708008,220,0.168558597564697
179065820,107,819,464.0,0.0,0.115596294403076,,,,148.0,0.0,1.12415957450867,462.0,0.0,0.276620149612427,196.0,0.0,1.57379961013794,465.0,0.156627655029297,465.0,0.170334815979004,415,0.0009944438934326,346,0.0029289722442627,452,0.0021684169769287,461,0.0108187198638916,463,0.0116651058197021,457,0.0167884826660156,463,0.0171740055084229,463,0.301638126373291
49414491,108,294,177.0,0.0,0.0306117534637451,,,,74.0,0.0,0.0533893108367919,176.0,0.0,0.0572144985198974,124.0,0.0,0.331733703613281,177.0,0.0689985752105712,177.0,0.0707125663757324,157,0.0009934902191162,132,0.0011599063873291,172,0.0018556118011474,175,0.0084364414215087,176,0.0090138912200927,175,0.0068521499633789,176,0.0111346244812012,176,0.16974663734436
24903302,109,909,453.0,0.0,281.352395772934,,,,280.0,0.0,2.05920553207397,442.0,0.0203619909502262,500.012773990631,326.0,0.0,2.39940118789673,476.5,0.363744020462036,467.655208736821,4.85000419616699,377,0.0010230541229248,342,0.0031213760375976,412,0.0021936893463134,442,0.0121622085571289,448,0.0128827095031738,427,0.0207595825195312,448,0.0185115337371826,449,0.353495121002197
81938351,109,580,323.0,0.0,0.298179626464844,,,,148.0,0.0,0.237841606140137,318.0,0.0,0.509538173675537,190.0,0.0,0.646225929260254,327.25,0.1221604347229,326.166666666667,0.366832017898559,297,0.0010125637054443,264,0.001986026763916,311,0.0019240379333496,312,0.0101144313812256,314,0.010840892791748,323,0.00980806350708,316,0.0150208473205566,323,0.230306386947632
199483163,109,1028,541.0,0.0,4.23725080490112,,,,324.0,0.0,0.631843328475952,515.0,0.0,42.5279538631439,353.0,0.0,1.1153678894043,554.0,0.329777002334595,548.565766189255,3.05168414115906,444,0.0010421276092529,422,0.0037164688110351,486,0.0022754669189453,526,0.0120744705200195,531,0.0131981372833252,534,0.023186206817627,532,0.020770788192749,537,0.386586666107178
265077741,109,2881,1623.0,0.0160197165742452,500.019794940949,,,,900.0,0.0,64.7116670608521,1225.0,0.353469365895023,500.018368721008,,,,1652.6,30.2837541103363,1647.10097364865,105.53746342659,1205,0.0010521411895751,1211,0.0197243690490723,1430,0.0050783157348632,1515,0.0232198238372803,1546,0.0264430046081543,1587,0.0864303112030029,1602,0.0467023849487305,1619,1.43039274215698
17912917,110,523,288.0,0.0,0.493531227111816,,,,172.0,0.0,0.488979339599609,269.0,0.0,1.00720763206482,227.0,0.0,0.788291454315186,298.5,0.103837728500366,291.960604249307,0.955233097076416,224,0.0010218620300292,239,0.0018994808197021,278,0.0021963119506835,276,0.0097270011901855,279,0.0104076862335205,278,0.0096769332885742,280,0.0126149654388428,285,0.229558944702148
22745706,110,867,473.0,0.0,41.5159425735474,,,,270.0,0.0,0.599828243255615,465.0,0.0,231.340421438217,304.0,0.0,0.907519102096558,488.0,0.2950758934021,482.632290387484,2.15058088302612,371,0.0010426044464111,356,0.0038788318634033,432,0.0023698806762695,462,0.0113646984100342,463,0.0122256278991699,457,0.0274028778076172,464,0.019406795501709,469,0.398523569107056
125098615,110,811,421.0,0.0,0.204827785491943,,,,166.0,0.0,2.71474289894104,419.0,0.0,0.540365695953369,211.0,0.0,2.75944876670837,421.5,0.350011348724365,421.25,0.398637771606445,392,0.0010392665863037,266,0.0027201175689697,415,0.0020768642425537,414,0.0125985145568848,416,0.0131652355194092,415,0.0155606269836426,417,0.0192699432373047,419,0.281286478042602
158874150,110,3372,1838.0,0.0,62.1108248233795,,,,1300.0,0.0,15.6346933841705,1288.0,0.375776397515528,500.02641749382,1486.0,0.0,15.25141954422,1839.22222222221,66.0592794418335,1839.11764705881,67.8431444168091,1288,0.0010778903961181,1586,0.0209245681762695,1546,0.0083136558532714,1703,0.0297188758850098,1737,0.036297082901001,1806,0.111459493637085,1805,0.0511817932128906,1814,1.59751462936401
40564708,111,522,353.0,0.0,0.0249254703521729,,,,116.0,0.0,0.0642740726470947,348.0,0.0,0.0763270854949951,249.0,0.0,0.386075496673584,353.0,0.0716972351074218,353.0,0.0779674053192138,326,0.0010547637939453,278,0.0021445751190185,344,0.0020403861999511,348,0.009700059890747,349,0.0101733207702637,348,0.0084152221679687,351,0.0126347541809082,353,0.202302932739258
93998005,111,1435,747.0,0.0066934404283801,500.009646892548,,,,280.0,0.0,13.4180312156677,746.0,0.0201072386058981,500.019589662552,,,,764.828640780522,3.73384523391724,762.773950218421,9.59281206130981,679,0.0010669231414794,476,0.0050878524780273,723,0.0026538372039794,730,0.0159010887145996,735,0.0170092582702637,725,0.0384752750396729,736,0.0293538570404053,734,0.4833083152771
276128869,111,2140,1053.0,0.0474833808167142,500.025434732437,,,,463.999999999997,0.0,93.3511960506439,1011.0,0.100890207715134,500.034753322601,,,,1105.85,20.6372563838959,1094.03357497437,85.2420434951782,937,0.0010609626770019,694,0.0096116065979003,1016,0.0032224655151367,1034,0.0226752758026123,1041,0.0233650207519531,1017,0.0639033317565918,1045,0.0470535755157471,1042,0.799382925033569
12415722,112,2114,1227.0,0.0,7.37066197395325,,,,702.0,0.0,34.7845230102539,1116.0,0.0,211.176481246948,829.0,0.0,36.0298767089844,1229.83777067931,4.7305428981781,1229.79091254458,4.92551898956299,898,0.0010757446289062,972,0.0095469951629638,1018,0.0042693614959716,1210,0.0186707973480225,1212,0.0196547508239746,1186,0.0708236694335938,1218,0.0300545692443848,1217,0.736086845397949
14120151,112,4158,1971.0,0.13089802130898,500.039364337921,,,,0.0,inf,500.202619075775,1532.0,0.4549608355091384,94.20632243156433,,,,2231.50000000001,84.3774151802063,2187.38628059462,500.002620697022,1532,0.0011391639709472,1700,0.0291929244995117,1887,0.0092320442199707,1962,0.0427255630493164,1971,0.0448355674743652,1930,0.115860939025879,1975,0.0931200981140137,1971,1.68648934364319
18201401,112,461,276.0,0.0,0.0366864204406738,,,,106.0,0.0,0.134639263153076,274.0,0.0,0.236745834350586,149.0,0.0,0.496749639511108,276.0,0.0848145484924316,276.0,0.0911026000976562,259,0.0010304450988769,199,0.0016877651214599,273,0.0020303726196289,271,0.0103037357330322,273,0.0112042427062988,273,0.00581955909729,274,0.013624906539917,274,0.189687252044678
494538543,112,637,382.0,0.0,0.0487909317016602,,,,116.0,0.0,0.26458740234375,380.0,0.0,0.289748430252075,189.0,0.0,0.440412521362305,383.0,0.122647523880005,383.0,0.132707357406616,362,0.001044750213623,284,0.0021529197692871,378,0.0020270347595214,380,0.0110986232757568,382,0.0118763446807861,379,0.008366584777832,382,0.0141851902008057,382,0.229104995727539
83478370,113,1061,574.0,0.0,3.6217565536499,,,,204.0,0.0,6.55259251594543,572.0,0.0,8.20063972473145,307.0,0.0,6.68926072120667,577.405927835051,1.19197249412537,577.294117647059,1.28682374954224,526,0.0010650157928466,422,0.0041949748992919,561,0.0022675991058349,568,0.0140249729156494,569,0.0148537158966064,560,0.0205996036529541,571,0.0212996006011963,569,0.348244667053223
229425177,113,4948,2738.0,0.0350620891161432,500.030867099762,,,,1896.0,0.0,9.27292346954346,,,,,,,2836.43999999999,204.724496126175,2832.20618552741,500.546955823898,1807,0.0011014938354492,2491,0.0467085838317871,2245,0.0165853500366211,2619,0.0422673225402832,2667,0.046259880065918,2642,0.200794458389282,2723,0.0813214778900147,2729,3.05533456802368
14528221,114,1606,669.0,0.150971599402093,500.224979400635,,,,426.0,0.0,41.6182780265808,,,,,,,808.5,1.71319007873535,744.961454118536,155.018451213837,631,0.0010888576507568,548,0.0054469108581543,650,0.0025899410247802,652,0.0189709663391113,655,0.0199944972991943,650,0.0266401767730713,655,0.0330824851989746,662,0.485529899597168
18270489,114,693,418.0,0.0,0.0460977554321289,,,,120.0,0.0,0.416501760482788,418.0,0.0,0.127909183502197,211.0,0.0,0.640766620635986,418.0,0.11149263381958,418.0,0.123013496398926,404,0.0010726451873779,297,0.0022194385528564,417,0.002089500427246,414,0.0115799903869629,414,0.0123875141143799,417,0.0103049278259277,414,0.0153713226318359,417,0.236359357833862
68257605,114,1844,892.0,0.0403587443946188,500.010120391846,,,,714.0,0.0,0.14221978187561,,,,,,,932.499999999991,9.15595722198486,924.011284657138,65.4693357944489,737,0.001075267791748,840,0.0075948238372802,798,0.0030665397644043,811,0.0218262672424316,817,0.022913932800293,798,0.0467069149017334,886,0.0465822219848633,889,0.742081165313721
75343905,114,585,263.0,0.0,164.685991048813,,,,154.0,0.0,2.29034876823425,262.0,0.0,109.706425428391,164.0,0.0,2.40628218650818,294.5,0.135780096054077,269.847315122813,6.89836406707764,241,0.0010626316070556,158,0.0014572143554687,259,0.0020637512207031,255,0.0127089023590088,259,0.0132627487182617,261,0.010418176651001,259,0.0170197486877441,261,0.266615390777588
759679,115,782,397.0,0.0,0.556178092956543,,,,222.0,0.0,0.804666757583618,389.0,0.0,1.8883376121521,272.0,0.0,1.16290211677551,403.0,0.222198724746704,401.2,0.401286363601685,344,0.0010755062103271,274,0.0026736259460449,374,0.0023424625396728,387,0.0126678943634033,389,0.013624906539917,380,0.0174679756164551,389,0.019871711730957,393,0.341764688491821
15419775,115,996,478.0,0.0,186.360029697418,,,,194.0,0.0,6.37384915351868,475.0,0.0,429.561358451843,244.0,0.0,5.85370445251465,504.5,0.660077571868897,489.165963894721,13.1703984737396,451,0.0010769367218017,306,0.0033235549926757,469,0.0021967887878418,467,0.014500617980957,467,0.0159578323364258,469,0.0136189460754395,468,0.0216062068939209,472,0.306559324264526
25755158,115,1701,861.0,0.016260162601626,500.029235363007,,,,292.0,0.0,13.7599449157715,,,,,,,890.5,5.01280236244202,877.854329092069,25.443835735321,770,0.0010929107666015,552,0.005995750427246,834,0.0029101371765136,840,0.0200181007385254,846,0.0204510688781738,835,0.0553326606750488,846,0.0408587455749512,845,0.672891616821289
384761809,115,2068,1068.0,0.0,279.387684583664,,,,576.000000000001,0.0,16.8969149589539,882.0,0.227891156462585,500.057509899139,644.000000000001,0.0,14.9739146232605,1074.65586027797,11.6322748661041,1073.97002724796,15.3390512466431,882,0.0010988712310791,822,0.0105292797088623,972,0.0036168098449707,1023,0.0205988883972168,1046,0.0222823619842529,1043,0.0638236999511719,1053,0.0382199287414551,1056,0.859563589096069
17797990,116,5132,2570.0,0.119455252918288,500.102214097977,,,,0.0,inf,500.036957263947,,,,,,,2879.50000000001,146.54145526886,2860.00000000008,500.003589868546,2012,0.0011467933654785,1873,0.052262544631958,2496,0.0148191452026367,2519,0.0462579727172852,2542,0.0481586456298828,2530,0.178716897964478,2553,0.107120990753174,2570,2.71042442321777
23790454,116,1252,705.0,0.0056737588652482,500.008817434311,,,,300.0,0.0,2.15737891197205,703.0,0.0,49.2461388111115,445.0,0.0,2.34412479400635,717.250474383302,2.0368173122406,716.945678271309,2.51170921325684,592,0.0010850429534912,612,0.0056242942810058,659,0.0033268928527832,693,0.0149574279785156,693,0.016697883605957,671,0.0404379367828369,694,0.0252480506896973,697,0.562404632568359
54178513,116,1027,534.0,0.0,1.32224464416504,,,,238.0,0.0,1.5224335193634,533.0,0.0,2.29289937019348,315.0,0.0,1.72376823425293,538.25,0.72599196434021,536.807692307692,1.23348760604858,508,0.0011215209960937,372,0.003514289855957,525,0.0022761821746826,532,0.0149919986724854,533,0.0158584117889404,525,0.0155332088470459,533,0.0205240249633789,532,0.330553293228149
229741646,116,3114,1640.0,0.087804506521335,500.028028726578,,,,555.999999999984,0.0,376.783773899078,,,,,,,1786.5,21.9482238292694,1739.0,253.582344770431,1371,0.0011320114135742,1113,0.020944356918335,1611,0.0054762363433837,1617,0.0297234058380127,1622,0.0304856300354004,1626,0.136021137237549,1623,0.0737166404724121,1629,1.45857048034668
40981798,117,2948,1597.0,0.0056355666875391,500.017005681992,,,,1124.0,0.0,23.8754334449768,,,,,,,1608.05309511827,43.6854865550995,1604.68047611758,96.2593784332275,1121,0.0011293888092041,1410,0.0183486938476563,1270,0.0057642459869384,1513,0.0263960361480713,1551,0.0293745994567871,1566,0.0817563533782959,1581,0.0562703609466553,1583,1.26031613349915
62759402,117,2376,1167.0,0.038560411311054,500.016018867493,,,,930.0,0.0,0.217332363128662,,,,,,,1214.21195652174,36.9879405498505,1210.40028478993,126.33126783371,897,0.001110553741455,1125,0.0113112926483154,1025,0.0044746398925781,1068,0.0284783840179443,1078,0.0275406837463379,1155,0.0852680206298828,1083,0.0460879802703857,1164,1.09993648529053
87114066,117,2050,1048.0,0.0190839694656489,500.022553920746,,,,422.0,0.0,88.8452045917511,,,,,,,1078.66666666667,10.2045431137085,1069.02734148044,33.1643660068512,949,0.0011289119720458,716,0.0091221332550048,999,0.0033333301544189,1031,0.0221426486968994,1035,0.0231027603149414,996,0.066251277923584,1036,0.0414836406707764,1036,0.747378349304199
11136132,118,1364,671.0,0.014903129657228,500.037124633789,,,,260.0,0.0,19.3202657699585,,,,,,,709.5,1.427898645401,693.458709170933,19.2693114280701,624,0.0011119842529296,426,0.0046648979187011,658,0.0027534961700439,657,0.0195021629333496,657,0.0202596187591553,658,0.0339601039886475,658,0.0291335582733154,659,0.465560674667358
19136295,118,2050,1082.0,0.0073937153419593,500.009093046188,,,,488.0,0.0,51.984569311142,,,,,,,1097.73300970874,11.4995481967926,1097.34275053305,13.6341505050659,960,0.0011329650878906,751,0.0081703662872314,1043,0.0034523010253906,1063,0.0225226879119873,1063,0.0237855911254883,1048,0.0808639526367188,1065,0.0358107089996338,1076,0.889844179153442
103865085,118,2484,1246.0,0.0321027287319422,500.030568599701,,,,365.999999999948,0.0,128.708074569702,,,,,,,1287.20921261918,43.2002346515656,1285.44466246422,72.3058326244354,1165,0.001138687133789,801,0.0108911991119385,1211,0.0031232833862304,1236,0.0255875587463379,1240,0.026472806930542,1215,0.061643123626709,1240,0.0509958267211914,1244,0.803200244903564
14838506,119,774,414.0,0.0,0.073638916015625,,,,170.0,0.0,1.07093930244446,412.0,0.0,0.346263647079468,208.0,0.0,1.37894654273987,414.0,0.182653427124023,414.0,0.193112134933472,381,0.0011301040649414,291,0.0026237964630127,403,0.0024003982543945,402,0.0146353244781494,403,0.0150456428527832,404,0.0163989067077637,404,0.0198700428009033,411,0.316575288772583
17396702,119,5063,2968.0,0.0175202156334232,500.028397321701,,,,1802.0,0.0,17.9233419895172,,,,,,,3020.82689281119,272.124052524567,3020.12103732993,397.248692274094,1990,0.0011384487152099,2642,0.0519261360168457,2694,0.0203838348388672,2813,0.0416398048400879,2831,0.0457336902618408,2940,0.280775547027588,2955,0.101684093475342,2960,3.14459776878357
18483115,119,540,261.0,0.0,0.747930526733398,,,,108.0,0.0,4.26581335067749,259.0,0.0,3.43443059921265,121.0,0.0,4.56072807312012,274.5,0.243953704833984,270.5,0.461075067520142,223,0.0011196136474609,132,0.0016257762908935,249,0.0022575855255127,253,0.0140349864959717,254,0.0147202014923096,251,0.011817455291748,254,0.0177450180053711,256,0.285171270370483
20999409,119,849,456.0,0.0,6.03181958198547,,,,246.0,0.0,0.22407341003418,440.0,0.0,54.8666176795959,333.0,0.0,0.518423080444336,470.0,0.261107206344604,466.492753623188,0.979427576065064,391,0.0011100769042968,398,0.0031325817108154,416,0.0026342868804931,440,0.0140166282653809,442,0.0150153636932373,429,0.0259065628051758,445,0.0223417282104492,448,0.380546808242798
37899473,119,940,485.0,0.0,4.14520907402039,,,,218.0,0.0,0.781568288803101,483.0,0.0,11.7439670562744,326.0,0.0,0.961360454559326,490.80523432745,0.938549757003784,488.863295348373,2.9161536693573,443,0.0011274814605712,354,0.0036039352416992,467,0.0023500919342041,478,0.0149362087249756,479,0.0160586833953857,467,0.0173490047454834,480,0.0206294059753418,483,0.356149911880493
37992666,119,1463,730.0,0.0287671232876712,500.008185625076,,,,535.999999999994,0.0,8.47684645652771,,,,,,,790.5,0.549416542053223,760.312264351133,26.2554199695587,552,0.0011224746704101,594,0.0059776306152343,644,0.0037035942077636,693,0.0178191661834717,704,0.0189995765686035,720,0.0378751754760742,721,0.0292143821716309,723,0.62468957901001
120679977,119,622,340.0,0.0,0.223865747451782,,,,130.0,0.0,1.77380967140198,338.0,0.0,0.527269124984741,215.0,0.0,1.90196037292481,341.5,0.152414083480835,340.0,0.205746173858642,309,0.0011017322540283,246,0.0019595623016357,324,0.002209186553955,324,0.0131280422210693,327,0.0140039920806885,328,0.0112216472625732,328,0.0189645290374756,333,0.276976823806763
7888452,120,1244,654.0,0.0,2.44689536094666,,,,320.0,0.0,1.96852374076843,645.0,0.0,23.2390348911285,402.0,0.0,2.13594794273376,655.133333333333,2.11809921264648,654.0,2.41208958625793,572,0.0011310577392578,469,0.0051965713500976,623,0.0028462409973144,634,0.0176868438720703,637,0.018742561340332,618,0.0366389751434326,646,0.0289485454559326,653,0.551455736160278
80660928,120,2808,1463.0,0.0464789611274528,500.013641357422,,,,0.0,inf,500.025951862335,,,,,,,1534.50000000004,26.6058695316315,1519.35575440441,104.214941501617,1274,0.0011496543884277,1037,0.0159463882446289,1401,0.0048274993896484,1448,0.0274856090545654,1452,0.0293405055999756,1406,0.127615928649902,1453,0.0616717338562012,1456,1.31876015663147
115911638,120,4067,2101.0,0.0594954783436459,500.065410375595,,,,1326.0,0.0,16.5468397140503,,,,,,,2228.33333333334,119.330743074417,2224.33333333334,151.62542963028,1598,0.0011780261993408,1857,0.0329108238220215,1842,0.0088541507720947,1954,0.0394885540008545,1986,0.0425341129302979,2047,0.156104803085327,2101,0.0911540985107422,2095,2.44407534599304
117800618,120,1323,826.0,0.0,1.79063248634338,,,,246.0,0.0,4.19178199768066,826.0,0.0,8.45432758331299,546.0,0.0,4.82395744323731,831.5,0.683413028717041,830.822222222222,1.04936099052429,720,0.0011312961578369,728,0.0063223838806152,786,0.0031421184539794,812,0.0157146453857422,816,0.0162439346313477,787,0.0451672077178955,816,0.0270845890045166,818,0.572120666503906
242013901,120,3658,2169.0,0.0,6.44705605506897,,,,1848.0,0.0,0.941411733627319,1289.0,0.429014740108611,500.018512964249,1970.0,0.0,1.5554404258728,2169.0,12.9887523651123,2169.0,12.742552280426,1289,0.0011599063873291,2073,0.0229287147521973,1473,0.0087623596191406,2124,0.0320658683776855,2139,0.032470703125,2153,0.110551357269287,2153,0.0522449016571045,2168,1.69603776931763
15665127,121,2222,1029.0,0.113702623906704,500.017779588699,,,,688.0,0.0,176.910967350006,,,,,,,1148.5,8.79546856880188,1099.66514665971,213.16984295845,847,0.0011696815490722,857,0.0093021392822265,952,0.0041587352752685,1009,0.0249044895172119,1018,0.0260231494903564,1001,0.0652420520782471,1022,0.0526669025421143,1024,1.00126624107361
16027078,121,1108,592.0,0.0084459459459459,500.020737886429,,,,263.999999999998,0.0,32.1708772182465,,,,,,,608.801029058077,1.40973114967346,608.580808421621,2.02872323989868,502,0.0011394023895263,493,0.0046348571777343,556,0.0028018951416015,575,0.0157461166381836,577,0.0163629055023193,563,0.0294709205627441,580,0.0241453647613525,586,0.484617710113525
20758393,121,921,472.0,0.0,4.95622658729553,,,,222.0,0.0,0.708986282348633,469.0,0.0,5.76867318153381,294.0,0.0,1.00177216529846,484.75,0.31064248085022,479.206629951282,3.45434260368347,450,0.0011522769927978,337,0.0029499530792236,464,0.0023777484893798,460,0.0149569511413574,462,0.0159235000610352,466,0.0136024951934814,463,0.0225350856781006,466,0.327290773391724
31631020,121,1518,777.0,0.0283140283140283,500.030316114426,,,,328.0,0.0,6.43068432807922,,,,,,,813.0,2.84921813011169,800.054251441038,20.4124813079834,742,0.0011560916900634,578,0.0062310695648193,760,0.0026156902313232,756,0.0212516784667969,761,0.021613597869873,760,0.0250918865203857,761,0.0322465896606445,764,0.463053226470947
301297627,121,5686,2770.0,0.145848375451264,500.030812740326,,,,0.0,inf,500.061187982559,,,,,,,3176.0,223.246931791306,3162.00000000001,500.004182338715,2154,0.0011928081512451,1865,0.0575788021087647,2623,0.0195226669311523,2721,0.0626683235168457,2743,0.0635519027709961,2674,0.212671756744385,2750,0.152390480041504,2770,2.94480013847351
414334713,121,1269,640.0,0.0,19.3601152896881,,,,288.0,0.0,4.06831455230713,640.0,0.0,24.0582587718964,351.0,0.0,4.24212765693665,651.0,1.18220186233521,646.587747769157,5.57328796386719,592,0.0011396408081054,491,0.0046350955963134,632,0.0026447772979736,623,0.0184094905853271,629,0.0194199085235596,633,0.0273368358612061,631,0.0282227993011475,632,0.490332841873169
15331855,122,1566,840.0,0.0,37.8434607982635,,,,430.0,0.0,6.24556922912598,818.0,0.0122249388753056,500.013352870941,548.0,0.0,7.38086652755737,849.234159845931,4.32517290115356,846.171132647245,11.8904674053192,698,0.0011546611785888,592,0.0062036514282226,778,0.0032622814178466,815,0.0200014114379883,820,0.0204696655273437,787,0.0511720180511475,825,0.0329792499542236,830,0.801665782928467
16465113,122,2245,1000.0,0.135,500.034619808197,,,,584.0,0.0,239.884025812149,,,,,,,1137.5,10.9618880748749,1091.28758901612,258.692337036133,891,0.0011684894561767,703,0.0104179382324219,954,0.003857135772705,989,0.0272448062896729,991,0.0289196968078613,963,0.0814261436462402,992,0.0493185520172119,997,0.942709922790527
40813518,122,3310,1284.0,0.287383177570093,500.065349340439,,,,10.0,118.6,500.048783779144,,,,,,,1656.5,15.880432844162,1537.65167982066,500.002911090851,1181,0.0011999607086181,1011,0.0154788494110107,1247,0.0039076805114746,1258,0.0417001247406006,1265,0.0417258739471436,1246,0.0997076034545898,1269,0.0806515216827393,1284,1.292067527771
80688804,122,639,392.0,0.0,0.0668461322784424,,,,86.0,0.0,0.751806259155273,391.0,0.0,0.399140596389771,157.0,0.0,1.02534914016724,392.0,0.155702352523804,392.0,0.163416624069214,355,0.0011734962463378,256,0.0028872489929199,384,0.0024764537811279,381,0.013533353805542,383,0.0146801471710205,383,0.0203437805175781,383,0.0214087963104248,385,0.307934999465942
187773078,122,3787,2341.0,0.0055531824006832,500.033501148224,,,,1568.0,0.0,19.9472026824951,,,,,,,2361.5,18.8825414180756,2354.53632746794,49.0651280879974,1497,0.0011825561523437,2102,0.0259687900543213,1901,0.0152041912078857,2281,0.0290079116821289,2306,0.0312092304229736,2306,0.136242628097534,2338,0.0562372207641602,2338,1.87552213668823
303886358,122,3008,1435.0,0.0912891986062718,500.031053543091,,,,899.999999999994,0.0,46.9561989307404,,,,,,,1568.58666492892,91.5736875534058,1557.85309858064,418.778182029724,1177,0.0011665821075439,1184,0.0192832946777344,1346,0.0062429904937744,1408,0.0321159362792969,1415,0.0336203575134277,1372,0.12221622467041,1418,0.0679075717926025,1424,1.5465829372406
11681802,123,971,563.0,0.0,0.137035846710205,,,,330.0,0.0,0.114016771316528,523.0,0.0,6.06773614883423,410.0,0.0,0.471457481384277,563.0,0.230467796325684,563.0,0.244051456451416,457,0.0011541843414306,478,0.0039684772491455,492,0.0027627944946289,556,0.015153169631958,558,0.0157201290130615,552,0.0226900577545166,559,0.0222241878509521,561,0.44689154624939
17723880,123,1891,852.0,0.122065727699531,500.024527549744,,,,600.0,0.0,61.3352015018463,,,,,,,959.0,5.59527039527893,915.205892778901,205.572198629379,748,0.0011737346649169,669,0.0074667930603027,808,0.0035626888275146,836,0.0242865085601807,844,0.0253126621246338,821,0.0558528900146484,845,0.0371546745300293,848,0.850572824478149
19380307,123,1172,608.0,0.0,6.26061415672302,,,,222.0,0.0,6.64627957344055,608.0,0.0,10.2976014614105,322.0,0.0,6.54376554489136,615.0,1.38928651809692,611.985391988362,4.8963930606842,578,0.0011601448059082,448,0.0041565895080566,598,0.0025851726531982,598,0.0173707008361816,599,0.0189979076385498,599,0.0246927738189697,599,0.0279719829559326,601,0.416071176528931
47673661,123,1225,654.0,0.0,0.94547963142395,,,,200.0,0.0,3.38431596755981,654.0,0.0,3.06755614280701,300.0,0.0,3.64637041091919,655.857142857143,1.16791367530823,655.548387096774,1.58723044395447,627,0.0011980533599853,463,0.0037901401519775,642,0.0026183128356933,652,0.0179486274719238,652,0.0189306735992432,641,0.024430513381958,652,0.0265991687774658,653,0.406968355178833
16878507,124,2196,1031.0,0.0678952473326867,500.022074460983,,,,752.0,0.0,8.40299296379089,,,,,,,1104.0,8.51233983039856,1073.35925607591,178.771847009659,842,0.0011842250823974,763,0.0097537040710449,916,0.0033638477325439,951,0.0255622863769531,964,0.0279190540313721,996,0.0710234642028809,967,0.0424478054046631,1021,1.09504556655884
18957524,125,1522,670.0,0.0656716417910448,500.0149974823,,,,378.0,0.0,14.6641054153442,,,,,,,766.5,1.24264931678772,718.088243902064,65.351913690567,630,0.0012145042419433,445,0.0043056011199951,651,0.0028431415557861,656,0.0223469734191895,660,0.0241696834564209,653,0.0294222831726074,661,0.038170337677002,665,0.562730073928833
93906304,125,1676,779.0,0.0590500641848524,500.016520261765,,,,404.0,0.0,61.0195300579071,,,,,,,861.5,2.41332149505615,824.078450462459,71.7838416099548,724,0.0012309551239013,493,0.0064575672149658,763,0.0029671192169189,761,0.0224900245666504,766,0.0237996578216553,762,0.0413813591003418,768,0.0400388240814209,768,0.643952369689941
113196940,125,1013,547.0,0.0,21.1456079483032,,,,314.0,0.0,0.181377172470093,534.0,0.0,24.68425822258,421.0,0.0,0.459371566772461,558.25,0.394226789474487,555.261175898931,1.63854908943176,472,0.0011858940124511,449,0.0040359497070312,516,0.0027167797088623,531,0.015507698059082,533,0.0164651870727539,524,0.0257890224456787,535,0.0228478908538818,535,0.443506002426147
235219400,125,1950,1094.0,0.0,4.30176067352295,,,,454.0,0.0,4.35004425048828,1060.0,0.0179245283018867,500.020633459091,649.0,0.0,4.19116520881653,1094.25,5.52707672119141,1094.01960784314,6.55128145217896,923,0.0011928081512451,819,0.0089454650878906,1017,0.0035514831542968,1046,0.0223863124847412,1047,0.0236952304840088,1060,0.0764040946960449,1064,0.0445013046264648,1083,1.07857584953308
356963,126,705,357.0,0.0,2.72632503509521,,,,198.0,0.0,0.950177431106567,346.0,0.0,59.2280955314636,236.0,0.0,1.29409861564636,372.5,0.203017473220825,364.75,1.77734231948853,313,0.0012023448944091,290,0.0025193691253662,335,0.0025756359100341,345,0.0154323577880859,350,0.0164952278137207,347,0.0136089324951172,351,0.0222532749176025,353,0.341660976409912
82726142,126,1305,675.0,0.0,1.21612548828125,,,,312.0,0.0,3.21609783172607,667.0,0.0,20.5623769760132,391.0,0.0,2.97368478775024,675.75,1.60519123077393,675.0,1.91764521598816,599,0.0011990070343017,482,0.004518985748291,637,0.0028707981109619,661,0.0196323394775391,662,0.0208661556243896,641,0.0410699844360352,667,0.032397985458374,668,0.564209461212158
374007416,126,638,343.0,0.0,0.0757613182067871,,,,158.0,0.0,0.571647167205811,335.0,0.0,0.577187299728394,219.0,0.0,0.704932928085327,344.833333333333,0.143991708755493,343.333333333333,0.339619874954224,312,0.0011796951293945,266,0.0022034645080566,336,0.0024755001068115,337,0.0147333145141602,338,0.0157866477966309,339,0.0159108638763428,339,0.0206236839294434,343,0.32647442817688
2841151,127,1391,562.0,0.142348754448399,500.023854494095,,,,372.0,0.0,28.2145383358002,,,,,,,703.0,0.615753173828125,637.244316304136,142.880049943924,529,0.0011799335479736,435,0.0056555271148681,561,0.0029165744781494,549,0.022883415222168,556,0.0246458053588867,561,0.0293951034545898,556,0.0420196056365967,561,0.574544906616211
16734718,127,2693,1234.0,0.145866913840876,500.039469480515,,,,846.0,0.0378247534244317,500.041745901108,,,,,,,1416.5,15.7828257083893,1374.83158284681,500.97881269455,1033,0.0012288093566894,1082,0.0153844356536865,1179,0.0050809383392334,1215,0.0314891338348389,1224,0.0332214832305908,1186,0.153347730636597,1227,0.0678284168243408,1221,1.54671883583069
268425888,127,1523,796.0,0.0,18.4173519611359,,,,310.0,0.0,21.1481308937073,792.0,0.0,168.042445659637,406.0,0.0,19.7253654003143,801.714486790819,4.30501365661621,801.508101422387,5.67110896110535,736,0.0012190341949462,519,0.0059964656829834,767,0.0029537677764892,775,0.0209195613861084,778,0.0220222473144531,769,0.0379509925842285,779,0.0384187698364258,784,0.608596801757813
1046661,128,1642,814.0,0.0,22.9223957061768,,,,485.999999999996,0.0,83.6973984241486,769.0,0.0611183355006502,500.054794073105,598.999999999996,0.0,81.1582927703858,826.0,4.39027166366577,817.567566532158,24.5864768028259,629,0.0012168884277343,666,0.0059797763824462,714,0.0034208297729492,774,0.0253236293792725,784,0.0275611877441406,793,0.0465054512023926,813,0.0360181331634521,813,0.748516798019409
11348722,128,3823,1827.0,0.0914066776135742,500.021489620209,,,,380.0,1.32105263157895,500.030870914459,,,,,,,1995.99999999999,108.690852642059,1975.73222466631,502.879748344421,1692,0.0012719631195068,1450,0.0266239643096924,1782,0.0051779747009277,1810,0.0407810211181641,1816,0.0430924892425537,1785,0.179432392120361,1819,0.0936925411224365,1821,1.67120838165283
14848513,128,2616,1395.0,0.0,356.119610786438,,,,988.0,0.0,0.885296106338501,,,,,,,1407.16666666663,19.7520503997803,1403.20596451949,45.6311118602753,1003,0.0012483596801757,1087,0.0143172740936279,1207,0.0063230991363525,1332,0.0277223587036133,1353,0.0296306610107422,1343,0.0918464660644531,1382,0.0467653274536133,1388,1.38089942932129
152388029,128,2295,1264.0,0.0340189873417721,500.169198989868,,,,414.0,0.0,93.3633034229279,,,,,,,1321.0,6.36651992797852,1298.82159047154,67.493575334549,1088,0.0012304782867431,944,0.0116677284240723,1223,0.0043890476226806,1246,0.0261545181274414,1250,0.0279731750488281,1219,0.109463214874268,1250,0.0538983345031738,1255,1.16241431236267
308220010,128,1089,557.0,0.0,1.34545516967773,,,,226.0,0.0,8.0512170791626,555.0,0.0,3.02016353607178,278.0,0.0,8.476478099823,564.5,0.497565031051636,556.999999999999,2.27494478225708,518,0.0012202262878417,379,0.0037765502929687,540,0.0028543472290039,544,0.0192315578460693,545,0.0205147266387939,540,0.0247282981872559,546,0.0273513793945312,553,0.452501535415649
1435461,129,8037,6171.0,0.0072921452813375,500.030452489853,,,,0.0,inf,500.059695243835,,,,,,,6218.00000000003,40.493264913559,6203.9644301211,230.108936548233,3461,0.00126314163208,5710,0.0996658802032471,5828,0.103084564208984,6139,0.04378342628479,6155,0.0480341911315918,6071,0.364113569259644,6155,0.0920467376708984,6155,4.33933424949646
5774432,129,3407,1277.0,0.330462020360219,500.034026861191,,,,4.0,213.5,500.042721033096,,,,,,,1703.5,10.244859457016,1588.71882492491,500.003561019898,1212,0.0012791156768798,785,0.0127127170562744,1271,0.0035946369171142,1252,0.0432631969451904,1262,0.0457131862640381,1268,0.087289571762085,1263,0.0924472808837891,1277,1.32902455329895
8768832,129,868,449.0,0.0,0.695106029510498,,,,222.0,0.0,1.46289753913879,446.0,0.0,1.22398591041565,291.0,0.0,1.90672373771667,456.5,0.218770980834961,450.676282051282,1.86169147491455,414,0.0012416839599609,280,0.0027821063995361,436,0.002786636352539,441,0.0182573795318604,443,0.0194323062896729,437,0.0231244564056396,447,0.0259222984313965,448,0.41355299949646
16652550,129,1637,828.0,0.0,248.610940694809,,,,396.0,0.0,7.74654984474182,821.0,0.0,434.665115118027,454.0,0.0,8.14712071418762,848.75,3.7631094455719,840.765279693954,17.8756279945374,729,0.0012431144714355,549,0.0052096843719482,796,0.0034880638122558,806,0.023975133895874,809,0.0248005390167236,807,0.0652861595153809,813,0.0407116413116455,819,0.817993640899658
38703025,129,1217,602.0,0.0166112956810631,500.008738517761,,,,328.0,0.0,2.21762824058533,,,,,,,641.0,0.865012884140015,627.940469660982,13.1962113380432,536,0.0012149810791015,435,0.0046832561492919,576,0.0028533935546875,580,0.0206038951873779,582,0.0218062400817871,589,0.0255672931671143,582,0.0311644077301025,592,0.530441045761108
90072587,129,1630,762.0,0.0511811023622047,500.025374650955,,,,404.0,0.0,12.0039026737213,,,,,,,830.75,3.83308100700378,802.742773987827,51.4303531646729,695,0.001232624053955,554,0.0067698955535888,725,0.0030634403228759,746,0.0246977806091309,753,0.0262558460235596,731,0.0386664867401123,754,0.0427412986755371,754,0.645835638046265
170167167,129,2399,1362.0,0.0176211453744493,500.183497667313,,,,528.0,0.0,23.5982341766357,,,,,,,1390.0,11.2480003833771,1388.82549172487,16.9257302284241,1155,0.0012423992156982,1117,0.0136120319366455,1301,0.0053122043609619,1344,0.0252819061279297,1346,0.0280210971832275,1311,0.08516526222229,1349,0.0563445091247559,1349,1.08088493347168
12771872,130,1676,838.0,0.013126491646778,500.037084817886,,,,314.0,0.0,29.8420827388763,,,,,,,854.454458610086,7.59390926361084,848.71312904085,24.1444017887115,803,0.0012810230255126,604,0.0061454772949218,827,0.0030353069305419,822,0.0228211879730225,824,0.0247161388397217,827,0.0396740436553955,824,0.0430822372436523,829,0.568187952041626
16591188,130,1331,727.0,0.0,53.720664024353,,,,437.999999999999,0.0,0.432573556900024,690.0,0.0188405797101449,500.117225408554,555.999999999999,0.0,0.804015398025513,741.0,1.27792000770569,739.270002858239,3.01855301856995,594,0.0012531280517578,634,0.0070054531097412,659,0.0033559799194335,696,0.0191645622253418,697,0.0204901695251465,691,0.0442936420440674,704,0.0323643684387207,717,0.722695827484131
179138862,130,1832,1073.0,0.0,401.628922939301,,,,314.0,0.0,35.2443029880524,,,,,,,1082.80605786293,4.54839015007019,1082.40267690803,6.96614837646484,921,0.0012807846069335,734,0.0083844661712646,1050,0.0038897991180419,1057,0.0223362445831299,1060,0.024031400680542,1051,0.0700783729553223,1060,0.0495080947875977,1062,0.864745855331421
377662213,130,801,449.0,0.0,0.240683555603027,,,,190.0,0.0,0.709943771362305,447.0,0.0,1.06287813186646,267.0,0.0,0.853574275970459,451.25,0.184640407562256,450.347826086957,0.419059038162231,399,0.0012357234954833,336,0.0033245086669921,438,0.0028042793273925,448,0.0170395374298096,449,0.0177285671234131,438,0.0219228267669678,449,0.0229566097259521,449,0.416818857192993
31610343,131,3432,1539.0,0.148148119866737,500.022100687027,,,,6.0,180.0,500.073971748352,,,,,,,1769.5,49.0770537853241,1697.44151217951,500.003049850464,1351,0.0013322830200195,986,0.0182254314422607,1483,0.0057575702667236,1512,0.0420248508453369,1516,0.0455019474029541,1494,0.229431629180908,1526,0.0949761867523193,1530,2.0547947883606
124296976,131,1849,908.0,0.0616740088105727,500.069083690643,,,,478.000000000001,0.0,115.336357593536,,,,,,,974.000000000001,5.24858641624451,948.031305918278,55.8884603977203,784,0.001272439956665,637,0.0085988044738769,880,0.0039706230163574,901,0.0269389152526855,904,0.0281615257263184,883,0.0871255397796631,905,0.0441153049468994,902,0.986440181732178
137046366,131,2989,1428.0,0.0784313725490196,500.027919054031,,,,978.0,0.0,142.273617506027,,,,,,,1542.99999999999,34.4011008739471,1505.27624738657,500.001774787903,1191,0.0013267993927001,1241,0.0171375274658203,1270,0.0044319629669189,1343,0.032703161239624,1363,0.036602258682251,1406,0.112544536590576,1423,0.0817146301269531,1427,1.66267156600952
211933541,131,3775,1927.0,0.117799688635184,500.022666215897,,,,28.0,28.9285714285714,500.06759262085,,,,,,,2157.0,34.9701266288757,2081.18407092056,500.002523899078,1580,0.0013117790222167,1277,0.0242173671722412,1892,0.0062222480773925,1903,0.0402464866638184,1905,0.0423924922943115,1890,0.148272752761841,1906,0.0811142921447754,1911,1.73549699783325
16305227,132,823,467.0,0.0,0.937796115875244,,,,202.0,0.0,0.480413198471069,465.0,0.0,1.41508722305298,308.0,0.0,0.787910223007202,470.292249047014,0.236565113067627,469.670863309353,0.72276496887207,407,0.0012819766998291,350,0.0038018226623535,452,0.0028836727142334,457,0.0170340538024902,459,0.0180418491363525,458,0.0227017402648926,464,0.0261588096618652,465,0.44568133354187
26604704,132,821,427.0,0.0,2.52565407752991,,,,182.0,0.0,5.15476822853088,424.0,0.0,6.57850813865662,236.0,0.0,4.79803061485291,442.5,0.286268949508667,433.214023967515,3.65379643440247,384,0.0012605190277099,275,0.0031220912933349,419,0.0026676654815673,421,0.0195035934448242,422,0.0204577445983887,420,0.0207059383392334,421,0.0275375843048096,424,0.444863557815552
14199378,133,4577,2190.0,0.0621004566210046,500.036778450012,,,,1416.0,0.0,275.624203920364,,,,,,,2328.5,152.566548585892,2287.75094255199,500.008941888809,1746,0.001335859298706,1784,0.0307784080505371,1905,0.0066344738006591,2076,0.0538709163665772,2102,0.057142972946167,2113,0.294431686401367,2183,0.109723329544067,2190,3.56712055206299
14550962,133,1505,794.0,0.0,15.8515741825104,,,,336.0,0.0,2.48490953445435,787.0,0.0,51.7221210002899,486.0,0.0,2.73585939407349,800.833092677252,4.22884869575501,799.251596539906,8.48046255111694,738,0.0012876987457275,535,0.0055258274078369,781,0.003141164779663,778,0.022822380065918,781,0.0240671634674072,782,0.0353777408599854,783,0.0392386913299561,787,0.6330726146698
37723441,133,1705,847.0,0.0224321133412042,500.04811835289,,,,328.0,0.0,13.2582719326019,,,,,,,872.705653737827,8.25164079666138,868.182496706083,23.0940766334534,809,0.0013208389282226,563,0.0066356658935546,830,0.0031361579895019,827,0.0246093273162842,830,0.0262207984924316,830,0.0339515209197998,832,0.0418832302093506,831,0.600295543670654
66136244,133,3069,1332.0,0.156156156156156,500.016084194183,,,,718.0,0.0,334.685429573059,,,,,,,1543.0,20.850193977356,1464.03505210565,502.994191646576,1252,0.0013144016265869,970,0.0153772830963135,1284,0.003732681274414,1306,0.0382585525512695,1317,0.0400981903076172,1301,0.0642154216766357,1322,0.0839610099792481,1322,1.10449385643005
253751053,133,928,515.0,0.0,0.185551166534424,,,,202.0,0.0,0.486767530441284,511.0,0.0,0.917282819747925,281.0,0.0,0.857534170150757,516.5,0.214662075042725,516.5,0.239358425140381,475,0.0013134479522705,395,0.0037763118743896,498,0.0028238296508789,503,0.018146276473999,503,0.019683837890625,507,0.0245788097381592,509,0.0263388156890869,509,0.447015523910522
348851602,133,3068,1343.0,0.142218912881608,500.041108846664,,,,850.000000000003,0.0,470.209163188934,,,,,,,1537.0,24.0585842132568,1457.84578404261,500.002062797546,1181,0.0013251304626464,1017,0.0174691677093506,1275,0.0048644542694091,1320,0.0373673439025879,1331,0.0395958423614502,1286,0.127997398376465,1335,0.0769407749176025,1336,1.57327938079834
353767514,133,1982,929.0,0.0688912049990613,500.046569824219,,,,678.0,0.0,6.50598931312561,,,,,,,995.5,5.75669193267822,953.449084682554,140.616063117981,776,0.0013222694396972,713,0.0085523128509521,817,0.0034420490264892,827,0.0282440185546875,843,0.0296859741210937,922,0.0505433082580566,848,0.0536875724792481,923,1.01682782173157
14191254,134,1433,725.0,0.0275862068965517,500.013705730438,,,,246.0,0.0,10.332230091095,,,,,,,754.499999999999,4.33717274665833,746.992036952902,15.2178506851196,691,0.0012974739074707,511,0.0067958831787109,716,0.0032007694244384,715,0.0237317085266113,717,0.0247845649719238,715,0.0323746204376221,717,0.0359892845153809,718,0.538857460021973
14332288,134,1642,802.0,0.0598503740648379,500.034410953522,,,,510.0,0.0,0.635593891143799,,,,,,,864.500000000002,3.69440841674805,856.090909090909,17.4119422435761,698,0.0013110637664794,731,0.0079083442687988,743,0.0031976699829101,787,0.0235393047332764,794,0.025590181350708,793,0.0316329002380371,797,0.0422804355621338,799,0.757434606552124
16613128,134,2418,1294.0,0.0115919629057187,500.007370233536,,,,540.0,0.0,52.2790272235871,,,,,,,1319.375,13.0265557765961,1313.93563185933,35.4824793338776,1134,0.001338243484497,837,0.0109622478485107,1250,0.0045671463012695,1271,0.0308356285095215,1276,0.0334298610687256,1267,0.112627983093262,1281,0.0665416717529297,1285,1.32357811927795
19668026,134,2560,1457.0,0.0343170327467063,500.01011967659,,,,428.0,0.0,417.153819322586,,,,,,,1508.87499999999,18.8333840370178,1505.45907075757,39.8273434638977,1300,0.0013093948364257,1204,0.0164260864257813,1385,0.0046639442443847,1419,0.0282735824584961,1431,0.0300962924957275,1379,0.126566886901855,1431,0.0689551830291748,1447,1.24375772476196
21363077,134,2061,1131.0,0.0397877984084881,500.01877951622,,,,630.0,0.0,5.21542859077454,,,,,,,1197.0,4.13502979278564,1179.42442428071,38.0378539562225,935,0.0013399124145507,1047,0.0116612911224365,1021,0.0041518211364746,1089,0.0245726108551025,1095,0.0257160663604736,1073,0.0715031623840332,1118,0.0474441051483154,1126,1.03863668441772
155976326,134,2261,1162.0,0.040447504302926,500.009603977203,,,,558.0,0.0,294.812453985214,,,,,,,1212.01570974581,21.4565804004669,1205.59516666781,54.9524481296539,983,0.001296043395996,804,0.0111441612243652,1112,0.0049042701721191,1156,0.0292127132415771,1158,0.03045654296875,1123,0.127379417419434,1160,0.0559408664703369,1157,1.31247520446777
197602850,134,2206,995.0,0.119597080425677,441.626852273941,,,,616.0,0.0,223.828225135803,,,,,,,1116.5,10.5527079105377,1072.26328616563,207.919781684875,886,0.0013015270233154,806,0.0096347332000732,935,0.0038666725158691,979,0.0297627449035645,987,0.0310945510864258,940,0.0784111022949219,992,0.0595741271972656,995,1.01784229278564
12570812,135,1560,,,,,,,588.0,0.0,1.2444953918457,750.0,0.0266666666666666,500.046675443649,621.0,0.0,1.27561283111572,820.5,1.45878314971924,814.044594479933,7.58319759368897,655,0.0013415813446044,614,0.0075767040252685,720,0.003467321395874,788,0.0223801136016846,793,0.023658275604248,790,0.0480148792266846,803,0.0373682975769043,802,0.799448490142822
18846990,135,2524,,,,,,,406.0,0.0,323.230851173401,,,,,,,1272.5,15.3008668422699,1205.98436701128,410.592970371246,1083,0.0013582706451416,748,0.0105206966400146,1112,0.0034277439117431,1110,0.0341348648071289,1113,0.0355265140533447,1117,0.045764684677124,1116,0.0663931369781494,1117,0.855132579803467
30824363,135,868,,,,,,,186.0,0.0,0.518525362014771,505.0,0.0,0.225641250610351,306.0,0.0,0.864545822143555,507.25,0.204954624176025,507.25,0.220237731933594,463,0.001321792602539,382,0.0033788681030273,495,0.0029797554016113,503,0.0189008712768555,504,0.0195422172546387,497,0.028679370880127,504,0.0299482345581055,504,0.439168691635132
249829509,135,2075,,,,,,,424.0,0.0,24.0755922794342,,,,,,,1106.64839441183,11.472437620163,1106.27779440623,14.7421431541443,1004,0.0013282299041748,705,0.0082812309265136,1042,0.0035486221313476,1071,0.0274326801300049,1076,0.0293147563934326,1043,0.0657966136932373,1077,0.0590822696685791,1075,0.85761570930481
407769660,135,2145,,,,,,,656.0,0.0,0.951301574707031,,,,,,,1219.0,8.95701885223389,1218.66666666667,9.15439414978027,953,0.0013225078582763,1008,0.0143821239471436,1077,0.0047578811645507,1110,0.0268790721893311,1114,0.0288970470428467,1152,0.0916974544525147,1116,0.0529766082763672,1155,1.19496536254883
14313005,136,2704,,,,,,,442.000000000006,0.0,172.771005392075,,,,,,,1440.08017190182,45.9798676967621,1436.06633986133,92.7068421840668,1222,0.0013782978057861,870,0.0148699283599854,1345,0.0049352645874023,1388,0.0341000556945801,1394,0.0361435413360596,1345,0.133270740509033,1395,0.0651035308837891,1393,1.55363655090332
24542441,136,1702,,,,,,,422.0,0.0,37.099782705307,,,,,,,855.0,0.961556196212769,764.309120822282,247.456094264984,649,0.0013577938079833,450,0.0062994956970214,673,0.0031578540802002,646,0.0288217067718506,667,0.0300972461700439,676,0.0365464687347412,669,0.0547373294830322,679,0.727310180664063
59359628,136,967,,,,,,,208.0,0.0,6.6980345249176,547.0,0.0,3.76885414123535,296.0,0.0,6.81911492347717,552.729933614967,0.288995027542114,552.381984540883,0.508519172668457,470,0.0013270378112792,458,0.0045936107635498,515,0.0032095909118652,536,0.019451379776001,539,0.0209646224975586,517,0.0369968414306641,544,0.0318453311920166,547,0.529955387115479
96843721,136,2626,,,,,,,1050.0,0.0,2.1365213394165,1013.0,0.311944718657453,500.048058271408,1117.0,0.0,2.73029088973999,1355.0,32.6162023544312,1355.0,31.7510468959808,1013,0.0013446807861328,1264,0.0140345096588135,1103,0.0047650337219238,1266,0.0325274467468262,1282,0.0342743396759033,1335,0.0947756767272949,1344,0.055560827255249,1346,1.49814319610596
85432934,137,3106,,,,,,,10.0,84.6,500.0210916996,,,,,,,1608.0,32.5315279960632,1549.64358015186,500.030147790909,1307,0.0013623237609863,913,0.0146281719207764,1392,0.0049288272857666,1403,0.0400741100311279,1408,0.0420229434967041,1395,0.164775133132935,1411,0.0986485481262207,1408,1.55863070487976
197577781,137,2631,,,,,,,906.0,0.0,3.59719467163086,,,,,,,1333.92857142858,30.8922834396362,1318.78336460062,159.697877883911,1067,0.0013554096221923,1037,0.0127310752868652,1164,0.0046672821044921,1222,0.0350558757781982,1230,0.0374693870544434,1294,0.119190216064453,1298,0.0907421112060547,1298,1.61953496932983
309096216,137,1307,,,,,,,422.0,0.0,7.81039571762085,653.0,0.0,161.179047107697,524.0,0.0,8.47105479240418,682.714285714286,1.13309907913208,675.604018114111,4.96645951271057,531,0.0013346672058105,589,0.0055127143859863,609,0.0037653446197509,644,0.0217797756195068,652,0.0227644443511963,669,0.0465240478515625,663,0.0349044799804687,669,0.753647089004517
441252694,137,583,,,,,,,108.0,0.0,0.511638164520264,382.0,0.0,0.149757862091064,186.0,0.0,1.16064405441284,395.0,0.231739521026611,395.0,0.260949850082397,296,0.0013184547424316,242,0.0025198459625244,384,0.0029799938201904,395,0.0177693367004395,395,0.0194435119628906,391,0.0307176113128662,395,0.02193284034729,395,0.519376754760742
789071,138,1128,,,,,,,334.0,0.0,0.720075845718384,570.0,0.0,443.387952327728,374.0,0.0,1.12150430679321,603.5,0.79540228843689,600.771240960155,2.28013038635254,520,0.0013568401336669,457,0.0047769546508789,564,0.0031459331512451,567,0.0212631225585937,572,0.0223286151885986,569,0.0377953052520752,577,0.0353772640228271,581,0.589444875717163
107512718,138,2322,,,,,,,334.0,0.119760479041916,500.020129680634,,,,,,,1290.75,3.36907362937927,1200.75781481631,438.309463739395,997,0.0013744831085205,781,0.0096909999847412,1085,0.0041596889495849,1095,0.034855842590332,1101,0.0362935066223145,1084,0.0672729015350342,1100,0.0656130313873291,1108,1.0592885017395
298038575,138,2477,,,,,,,562.0,0.0035587188612099,500.053649187088,,,,,,,1312.99999999999,19.8977129459381,1284.63921424952,211.479402780533,1050,0.0013618469238281,823,0.0131139755249023,1145,0.0044522285461425,1188,0.0340807437896729,1188,0.0359969139099121,1149,0.108414888381958,1190,0.0723476409912109,1200,1.28393268585205
12152402,139,1353,,,,,,,188.0,0.0,1.7088828086853,871.0,0.0,0.392597436904907,333.0,0.0,2.42911839485168,871.25,0.334169387817383,871.25,0.364392042160034,839,0.0013864040374755,580,0.0068750381469726,865,0.0033159255981445,865,0.0219933986663818,867,0.0235211849212646,865,0.0339269638061523,866,0.0382826328277588,868,0.529771327972412
59676554,139,850,,,,,,,194.0,0.0,0.266603469848633,502.0,0.0,0.184796333312988,266.0,0.0,0.733770608901978,508.5,0.166622400283813,508.5,0.183836936950684,470,0.001338243484497,394,0.0036091804504394,498,0.0030150413513183,506,0.0194540023803711,506,0.0200624465942383,500,0.02640700340271,506,0.0258827209472656,506,0.449505567550659
8079892,140,3153,,,,,,,522.0,0.996168582375479,500.03228187561,,,,,,,1598.50000000001,46.4716763496399,1564.8634064081,500.006796121597,1234,0.0014071464538574,1200,0.0195212364196777,1320,0.0048322677612304,1379,0.0402987003326416,1398,0.0442788600921631,1344,0.118025064468384,1410,0.0853898525238037,1414,1.64094591140747
16234125,140,1034,,,,,,,188.0,0.0,2.29277896881104,571.0,0.0,4.5505383014679,315.0,0.0,2.68921422958374,580.4375,0.323065996170044,577.653325972951,1.55389475822449,539,0.0013623237609863,406,0.0046069622039794,560,0.0030214786529541,559,0.0218541622161865,562,0.0228123664855957,561,0.0237581729888916,562,0.0304319858551025,566,0.47749924659729
72339761,140,3447,,,,,,,0.0,inf,500.06730723381,,,,,,,1777.75,91.4638018608093,1749.17895303019,500.164798259735,1482,0.0013947486877441,1250,0.0195939540863037,1564,0.0053918361663818,1624,0.0418672561645508,1640,0.04709792137146,1561,0.160178422927856,1642,0.0882959365844727,1646,1.76462578773499
224581852,140,4738,,,,,,,6.0,273.0,500.098834753037,,,,,,,2426.49999999999,57.2026290893555,2399.0,500.003920316696,1750,0.0014572143554687,1317,0.0247538089752197,1862,0.0056159496307373,1862,0.0641231536865234,1874,0.0698978900909424,1874,0.210117101669312,1878,0.178878545761108,1877,2.31149625778198
14120253,141,1038,,,,,,,294.0,0.0,0.46443772315979,549.0,0.0,67.0824959278107,379.0,0.0,0.893232583999634,568.833333333333,0.374629259109497,568.75,0.482542037963867,497,0.001401662826538,474,0.0046253204345703,537,0.0031912326812744,551,0.0220329761505127,555,0.0232200622558594,546,0.0270445346832275,564,0.0298564434051514,564,0.541858911514282
43540843,141,2805,,,,,,,344.0,0.127906976744186,500.02255320549,,,,,,,1411.50000000001,50.2659075260162,1381.5610725649,248.287935018539,1260,0.001429796218872,859,0.0146872997283936,1295,0.0039625167846679,1290,0.0399515628814697,1294,0.0409283638000488,1295,0.0752682685852051,1297,0.0805726051330566,1298,1.07830786705017
98633794,141,2354,,,,,,,468.000000000034,0.0,146.861896038055,,,,,,,1187.0,14.4288449287415,1155.47034557877,145.315732955933,1052,0.0014019012451171,733,0.0097241401672363,1098,0.003786563873291,1096,0.0354399681091309,1100,0.0359888076782227,1100,0.065936803817749,1099,0.0614161491394043,1101,1.05510807037354
242073660,141,2539,,,,,,,438.0,0.0,235.574884414673,,,,,,,1297.50000000001,34.2192811965942,1283.24637362209,168.881788730621,1162,0.001410961151123,829,0.0124542713165283,1205,0.0038518905639648,1208,0.0356781482696533,1211,0.0371050834655762,1210,0.0638329982757568,1212,0.0697557926177979,1211,0.969743251800537
14045302,142,1973,,,,,,,420.0,0.0,67.9797506332397,,,,,,,1028.0,4.82821536064148,983.671531937217,119.914687395096,898,0.0014081001281738,691,0.0077579021453857,921,0.0034792423248291,899,0.0305690765380859,904,0.0322089195251465,921,0.049457311630249,905,0.0647423267364502,921,0.765462636947632
14791232,142,4168,,,,,,,436.000001668017,2.15596329067844,500.036395072937,,,,,,,2111.5,52.4628691673279,2073.99999999999,500.003316879273,1586,0.0014171600341796,1193,0.0219018459320068,1709,0.0058760643005371,1756,0.0622625350952148,1768,0.0620052814483643,1729,0.249674081802368,1773,0.126779794692993,1768,2.57657408714294
143172151,142,1186,,,,,,,324.0,0.0,1.57531189918518,617.0,0.0,6.56193995475769,433.0,0.0,1.70311141014099,651.5,0.522955179214478,651.5,0.560128450393677,548,0.001394510269165,518,0.0048630237579345,586,0.0034449100494384,638,0.023381233215332,643,0.0246851444244385,631,0.0423471927642822,647,0.0388429164886475,648,0.699688196182251
2029971,143,2830,,,,,,,406.0,1.23152709359606,500.034223556519,,,,,,,1442.0,16.307032585144,1361.36766691665,500.002196073532,1089,0.0014102458953857,783,0.0133669376373291,1189,0.0047733783721923,1218,0.0430035591125488,1224,0.0446763038635254,1201,0.128446340560913,1225,0.0788888931274414,1227,1.5822901725769
9524062,143,2856,,,,,,,636.0,0.0,74.4918992519379,,,,,,,1550.78479174433,30.8256728649139,1547.53446672071,55.9821984767914,1386,0.0014455318450927,1244,0.015949010848999,1464,0.004897117614746,1502,0.0372054576873779,1505,0.0388326644897461,1478,0.107324600219727,1506,0.0720794200897217,1509,1.43544769287109
13275962,143,4106,,,,,,,1868.0,0.0,146.002577543259,,,,,,,2193.00000000001,29.5420124530792,2154.89693927754,408.036236763001,1378,0.0014381408691406,1946,0.0270054340362549,1520,0.0088300704956054,2098,0.0459818840026856,2119,0.0491364002227783,2104,0.114697694778442,2121,0.0735318660736084,2121,2.08793926239014
17561785,143,2188,,,,,,,525.999999999993,0.0,94.2438273429871,,,,,,,1124.5,7.43944597244263,1081.82599930938,123.224784612656,917,0.0014593601226806,757,0.0122840404510498,986,0.0037710666656494,1004,0.0341496467590332,1010,0.0343036651611328,1006,0.0621943473815918,1010,0.0585463047027588,1014,1.03459119796753
19213083,143,1218,,,,,,,218.0,0.0,4.2356493473053,643.0,0.0,3.49482011795044,287.0,0.0,4.22018146514893,647.3,1.01113772392273,647.0,1.50201606750488,604,0.0014090538024902,443,0.005075454711914,636,0.0031678676605224,633,0.0242042541503906,634,0.0252685546875,637,0.0320560932159424,635,0.0388205051422119,639,0.576727628707886
61311054,143,2159,,,,,,,431.99999999999,0.0,129.706707715988,,,,,,,1080.0,6.31592893600464,1028.24934889732,149.874571084976,878,0.0014107227325439,676,0.008852481842041,942,0.0042204856872558,971,0.0364603996276855,980,0.0381829738616943,942,0.0844414234161377,981,0.0640685558319092,984,1.12835359573364
190138306,143,2815,,,,,,,0.0,inf,500.029494762421,,,,,,,1446.0,20.530788898468,1393.11688205211,454.302065134049,1166,0.0014503002166748,901,0.0147774219512939,1240,0.0043396949768066,1289,0.0398857593536377,1292,0.0410728454589844,1238,0.0998289585113525,1300,0.0765190124511719,1304,1.35236644744873
228270980,143,4032,,,,,,,1346.0,0.0,3.85742712020874,,,,,,,2260.31321295587,111.094653367996,2253.47176065576,400.249403953552,1683,0.0014541149139404,1928,0.0293042659759521,1962,0.0093085765838623,2128,0.0445160865783691,2151,0.0469255447387695,2155,0.259104490280151,2212,0.105049610137939,2217,3.1656608581543
7517222,144,4992,,,,,,,406.0,1.86699507389163,500.056478261948,,,,,,,2591.5,262.238745450973,2591.5,500.003183603287,2107,0.0014653205871582,1650,0.036344051361084,2181,0.0054478645324707,2258,0.0650289058685303,2267,0.0647444725036621,2175,0.195759057998657,2271,0.152281284332275,2293,2.11065459251404
121569946,144,1465,,,,,,,526.0,0.0,0.392755746841431,715.0,0.0251748251748251,500.014316797256,575.0,0.0,0.896885871887207,790.5,1.03498554229736,777.773683920773,13.3579728603363,637,0.0013880729675292,647,0.0075156688690185,698,0.0038380622863769,759,0.0247504711151123,765,0.0259976387023926,758,0.0522174835205078,766,0.0365023612976074,768,0.773489475250244
434433610,144,4002,,,,,,,1412.0,0.0,13.9410462379456,,,,,,,2107.81265737787,202.80041384697,2101.3214973092,500.002776145935,1542,0.0014395713806152,1633,0.0263786315917969,1820,0.009261131286621,1927,0.0560295581817627,1931,0.0550591945648193,1979,0.225810766220093,1964,0.130639553070068,2003,3.23061847686768
16193542,145,1212,,,,,,,342.0,0.0,3.99079179763794,647.0,0.0,0.902478218078613,429.0,0.0,5.91719341278076,681.5,0.489906787872314,681.5,0.509399175643921,574,0.00140380859375,493,0.0047278404235839,635,0.0037105083465576,669,0.0248136520385742,671,0.0265402793884277,670,0.041621208190918,672,0.0398330688476562,676,0.697691202163696
16824073,145,1519,,,,,,,430.0,0.0,61.7706356048584,,,,,,,783.0,1.90963530540466,761.025897107085,35.2688658237457,627,0.0014326572418212,603,0.0060856342315673,688,0.0037665367126464,699,0.0286662578582764,706,0.0306792259216309,730,0.0559887886047363,708,0.046875,732,0.909513711929321
18486881,145,2146,,,,,,,402.0,0.0,34.2590353488922,1161.0,0.0,150.769837617874,500.0,0.0,36.5258784294128,1174.46070959264,6.84020590782166,1172.47455752212,13.1020386219025,1029,0.0014219284057617,737,0.0083973407745361,1126,0.0040512084960937,1156,0.0330054759979248,1159,0.0338120460510254,1125,0.0988519191741943,1161,0.0585079193115234,1163,1.3150749206543
48436259,145,818,,,,,,,202.0,0.0,0.543437719345093,457.0,0.0,0.252366542816162,264.0,0.0,1.10365033149719,471.0,0.186619281768799,471.0,0.202464342117309,416,0.0014019012451171,344,0.002897024154663,457,0.0032641887664794,466,0.0214266777038574,467,0.0231912136077881,466,0.0256514549255371,467,0.0345430374145508,470,0.485777854919434
114885421,145,3731,,,,,,,1084.0,0.0,121.459053039551,,,,,,,1893.00000000001,129.22453379631,1862.15157042558,500.003371953964,1546,0.0014789104461669,1331,0.0252387523651123,1609,0.0055532455444335,1647,0.0488705635070801,1679,0.0520687103271484,1711,0.225898265838623,1701,0.106798887252808,1714,2.38038086891174
16685316,146,1309,,,,,,,150.0,0.0,3.48795342445374,742.0,0.0,1.82959246635437,286.0,0.0,4.11033654212952,743.941176470588,0.659992218017578,743.8125,1.04997849464417,709,0.0014288425445556,499,0.0058088302612304,736,0.0034594535827636,730,0.0260415077209473,730,0.027482271194458,733,0.0378854274749756,730,0.0445883274078369,734,0.604401111602783
21391704,146,2027,,,,,,,724.0,0.0,0.285085201263428,,,,,,,1122.25,6.15392637252808,1122.22222222222,6.00486660003662,833,0.0014450550079345,960,0.0116255283355713,975,0.0060527324676513,1069,0.0288486480712891,1075,0.0302145481109619,1078,0.0708904266357422,1082,0.0448637008666992,1089,1.19267296791077
33617320,146,2400,,,,,,,392.0,0.0,92.4949355125427,,,,,,,1264.5,13.6279599666595,1246.34388805792,69.9459319114685,1151,0.001467227935791,737,0.0087256431579589,1210,0.0040247440338134,1209,0.0364999771118164,1218,0.0382921695709229,1209,0.0853888988494873,1217,0.0698566436767578,1212,1.09990215301514
196926575,146,1480,,,,,,,372.0,0.0,0.361931085586548,799.0,0.0025031289111389,500.026349306107,507.0,0.0,0.792566537857056,819.330459770115,2.92285561561584,818.393909421844,3.48118090629578,714,0.001432180404663,615,0.0070123672485351,772,0.0038759708404541,793,0.0262758731842041,797,0.0275900363922119,770,0.0611889362335205,803,0.0438494682312012,801,0.838102579116821
212642904,146,1848,,,,,,,450.0,0.0,53.9081010818482,,,,,,,957.500000000001,4.44667410850525,927.163918769259,56.2876751422882,775,0.0014526844024658,628,0.0075705051422119,863,0.0043933391571044,892,0.0325508117675781,897,0.0336313247680664,879,0.0903735160827637,896,0.0551481246948242,897,1.09603452682495
3253671,147,3942,,,,,,,8.0,170.0,500.034279346466,,,,,,,2038.5,49.5787012577057,1944.75552643356,500.003605604172,1462,0.0014874935150146,1078,0.0238945484161377,1599,0.0059828758239746,1644,0.0601570606231689,1659,0.0607693195343018,1606,0.225698232650757,1660,0.11928653717041,1661,2.36759376525879
14555534,147,698,,,,,,,108.0,0.0,0.386713266372681,393.0,0.0,0.462189197540283,221.0,0.0,1.05648422241211,394.0,0.224438190460205,394.0,0.202657222747803,379,0.0014185905456542,300,0.0027804374694824,388,0.0030453205108642,388,0.0215003490447998,389,0.0227694511413574,389,0.0150446891784668,389,0.029815673828125,391,0.419223546981812
18788502,147,2331,,,,,,,420.000000000001,0.0,190.626328706741,,,,,,,1166.0,5.86397767066956,1067.67020952291,501.429259777069,945,0.0014951229095458,593,0.0093884468078613,972,0.0036962032318115,975,0.0404548645019531,979,0.0422525405883789,972,0.047637939453125,981,0.0761950016021729,985,0.979679822921753
30031265,147,1543,,,,,,,236.0,0.0,32.2049770355225,,,,,,,804.499999999999,2.18911051750183,782.52758590399,23.0702354907989,753,0.0014891624450683,547,0.0059795379638671,765,0.0033099651336669,758,0.0296549797058105,762,0.0311813354492187,765,0.0268442630767822,762,0.0506479740142822,765,0.603129625320435
117671022,147,3384,,,,,,,850.0,0.0,1.37338900566101,,,,,,,1928.5,36.9034724235535,1912.18529145671,210.747858047485,1600,0.0015113353729248,1560,0.0269567966461182,1689,0.0051686763763427,1738,0.0442721843719482,1746,0.0440173149108887,1691,0.131557703018188,1748,0.10512375831604,1764,1.71401023864746
269485905,147,1941,,,,,,,483.999999999993,0.0,24.9737250804901,,,,,,,1009.0,5.25267219543457,977.276044895281,89.9885907173157,856,0.0014817714691162,746,0.0077772140502929,900,0.0040273666381835,911,0.03318190574646,924,0.0352439880371094,905,0.0684566497802734,925,0.0612654685974121,929,0.981098413467407
18068719,148,1937,,,,,,,690.0,0.0,1.92127633094788,973.0,0.0626927029804727,500.057837486267,875.0,0.0,2.69689464569092,1111.0,2.70653104782104,1111.0,2.03006720542908,866,0.001476764678955,944,0.0107073783874512,934,0.0041279792785644,1103,0.0304055213928223,1108,0.0322825908660889,1099,0.0585167407989502,1110,0.0430138111114502,1111,0.96886944770813
18069824,148,1372,,,,,,,432.0,0.0,0.321086406707764,686.0,0.0204081632653061,500.02675652504,530.0,0.0,0.918116331100464,724.599999999999,1.74931216239929,724.166666666666,2.14905595779419,613,0.001450777053833,579,0.0064496994018554,660,0.0039517879486084,676,0.028071403503418,686,0.0290665626525879,704,0.0399167537689209,708,0.0441019535064697,711,0.820070743560791
18895362,148,2207,,,,,,,497.999999999949,0.0,76.467363357544,,,,,,,1122.0,6.10459160804749,1061.38848124601,249.959617137909,932,0.0014724731445312,684,0.0107367038726807,962,0.004216194152832,936,0.03774094581604,943,0.0391817092895508,964,0.0720164775848389,946,0.079315185546875,963,1.00560998916626
34416153,148,3062,,,,,,,4.0,242.5,500.085598230362,,,,,,,1542.5,22.2378859519958,1466.27114485836,502.87332701683,1194,0.0015332698822021,997,0.0154950618743896,1293,0.0051937103271484,1317,0.0458769798278809,1325,0.0482501983642578,1287,0.147305488586426,1329,0.0951642990112305,1332,1.81038117408752
36618690,148,2761,,,,,,,662.0,0.0,240.206063747406,,,,,,,1410.25000000001,60.0701687335968,1401.54798896995,150.820894956589,1193,0.0014574527740478,937,0.0136666297912598,1316,0.005324363708496,1352,0.0439252853393555,1358,0.0451748371124268,1312,0.181409358978271,1358,0.0765089988708496,1356,1.82701826095581
44257374,148,2499,,,,,,,670.0,0.0,71.7137711048126,1081.0,0.178538390379278,500.043165206909,762.0,0.0,72.8901011943817,1285.8571428571,20.6409413814545,1285.0,22.3734614849091,1081,0.0014586448669433,932,0.0094742774963378,1133,0.0045375823974609,1272,0.0358564853668213,1275,0.0374813079833984,1251,0.125102043151855,1279,0.057497501373291,1282,1.5217125415802
64441390,148,1028,,,,,,,272.0,0.0,0.222289800643921,552.0,0.0,2.53761982917786,381.0,0.0,0.747533559799194,565.0,0.547699451446533,562.327763790341,2.44472479820251,523,0.0014641284942626,401,0.0044300556182861,545,0.0033867359161377,553,0.0247673988342285,558,0.025468111038208,553,0.0254490375518799,559,0.0343859195709229,558,0.544296503067017
83285096,148,2916,,,,,,,1034.0,0.0,3.65900135040283,,,,,,,1509.31578947369,57.6180913448334,1501.6,113.670429229736,1135,0.0014684200286865,1258,0.0153980255126953,1252,0.0062263011932373,1303,0.0432009696960449,1313,0.0451681613922119,1279,0.117717742919922,1320,0.093184232711792,1357,1.68806123733521
250900294,148,1491,,,,,,,494.0,0.0,22.5670559406281,,,,,,,829.5,1.1810085773468,806.146663977013,24.0500161647797,622,0.0014455318450927,686,0.0066297054290771,727,0.0043187141418457,758,0.0277597904205322,764,0.0291767120361328,744,0.0580763816833496,764,0.0490357875823975,765,0.908719301223755
14755105,149,2293,,,,,,,736.000000000001,0.0,23.0748631954193,,,,,,,1206.5,9.38267731666565,1186.20387851155,115.185398101807,984,0.0014798641204833,932,0.0118570327758789,1079,0.005234956741333,1141,0.0375800132751465,1143,0.0389978885650635,1102,0.103354454040527,1145,0.066340446472168,1147,1.32586431503296
15864197,149,1054,,,,,,,294.0,0.0,2.81621384620667,555.0,0.0,2.92657423019409,345.0,0.0,3.36223387718201,562.75,0.41192364692688,561.446428571429,0.973886728286743,495,0.0014581680297851,395,0.0044560432434082,544,0.0035748481750488,550,0.0264196395874023,554,0.0275225639343262,547,0.0394575595855713,555,0.0382719039916992,554,0.692379951477051
111045742,149,3380,,,,,,,940.0,0.0893617021276601,500.052924156189,,,,,,,1742.0,45.1520774364471,1697.55820447815,501.330414533615,1338,0.0015065670013427,1302,0.020695686340332,1518,0.0069947242736816,1558,0.048565149307251,1565,0.050215482711792,1530,0.179240465164185,1569,0.0986921787261963,1568,2.10848832130432
242024994,149,5034,,,,,,,2122.0,0.0,390.657501459122,,,,,,,2582.0,221.340963840485,2570.21716944772,500.00362610817,1778,0.0015566349029541,2387,0.037755012512207,1988,0.0091359615325927,2480,0.0629503726959229,2511,0.0655629634857178,2546,0.18069863319397,2554,0.0974860191345215,2562,3.08189535140991
13872872,150,3529,,,,,,,848.0,0.0,472.016332626343,,,,,,,1805.50000000001,40.3052263259888,1726.5657959156,500.002210617065,1510,0.0015521049499511,1079,0.0196330547332764,1586,0.0051651000976562,1576,0.0506858825683594,1584,0.0537192821502686,1589,0.123131990432739,1588,0.115368366241455,1594,1.73070621490479
15473958,150,3612,,,,,,,18.0,27.4444444444444,500.064033985138,1977.0,0.0060698027314105,500.023747682571,771.0,0.0,565.728781700134,1984.93733889992,77.7594873905182,1979.75980541361,189.105684757233,1777,0.0015168190002441,1083,0.0210056304931641,1959,0.0056068897247314,1940,0.0470807552337647,1950,0.0492420196533203,1958,0.166102647781372,1950,0.10596752166748,1961,2.29962468147278
18119683,150,4647,,,,,,,0.0,inf,500.075765609741,,,,,,,2334.99999999999,147.810034990311,2299.75,500.01589679718,1765,0.0015459060668945,1301,0.0264089107513428,1901,0.0079579353332519,1978,0.0644268989562988,1998,0.0655059814453125,1989,0.30335545539856,2034,0.177053689956665,2033,3.37811541557312
344966590,150,2626,,,,,,,738.000000000005,0.0,178.696963071823,,,,,,,1326.49976967149,17.5494647026062,1247.67658501518,500.002134084702,1024,0.0015029907226562,846,0.0121510028839111,1113,0.0053296089172363,1117,0.0427465438842773,1142,0.0433032512664795,1125,0.116125583648682,1144,0.0925123691558838,1146,1.56902003288269
6408382,151,3379,,,,,,,438.0,0.63013698630137,500.107971906662,,,,,,,1695.5,31.1318228244781,1609.82385155113,500.00220489502,1380,0.0015137195587158,902,0.0168075561523438,1426,0.0047328472137451,1440,0.0515344142913818,1447,0.0550611019134522,1430,0.113889694213867,1450,0.121106386184692,1456,1.59965348243713
19563357,151,3193,,,,,,,368.0,0.614130434782609,500.176949262619,,,,,,,1620.25,67.0952391624451,1595.34167416053,393.590928792953,1426,0.0015225410461425,1023,0.0164027214050293,1496,0.0052196979522705,1512,0.0467195510864258,1517,0.0487592220306397,1492,0.165761470794678,1518,0.0909838676452637,1528,1.74535059928894
188102842,151,5023,,,,,,,12.0,118.833333333333,500.052580356598,,,,,,,2766.0,130.922813892365,2766.0,500.005220413208,2105,0.0015628337860107,1582,0.0335855484008789,2361,0.0080394744873046,2415,0.0656399726867676,2428,0.0664892196655273,2381,0.314407825469971,2432,0.131113767623901,2430,3.53777050971985
232006900,151,1811,,,,,,,390.0,0.0,16.0974643230438,903.0,0.0,108.537033557892,487.0,0.0,16.3538608551025,922.625,4.96777176856995,910.178111628942,39.5209169387817,828,0.0015292167663574,603,0.0068275928497314,876,0.0040183067321777,887,0.0349948406219482,890,0.0367157459259033,882,0.0619547367095947,894,0.0632002353668213,898,1.00745725631714
15527013,152,1092,,,,,,,334.0,0.0,3.18195128440857,563.0,0.0,102.75420331955,448.0,0.0,3.22517037391663,595.5,0.424573421478272,590.644817073171,1.78025841712952,476,0.0014996528625488,480,0.0046689510345459,536,0.0038623809814453,568,0.0269732475280762,570,0.0281424522399902,561,0.0436451435089111,577,0.0382115840911865,577,0.77316951751709
20495756,152,1997,,,,,,,430.0,0.0,45.1801910400391,,,,,,,1011.5,5.35309481620789,983.668545920107,52.5106670856476,875,0.0015182495117187,668,0.0095655918121337,921,0.0040926933288574,939,0.0378768444061279,946,0.0388433933258057,920,0.0638017654418945,947,0.0672481060028076,942,1.02290320396423
30345417,152,2603,,,,,,,723.999999999999,0.0,175.135980844498,,,,,,,1331.50000000002,17.4178042411804,1283.54625516341,180.127930879593,1056,0.0015537738800048,953,0.0111382007598877,1161,0.005138874053955,1191,0.040513277053833,1197,0.043266773223877,1167,0.138947486877441,1198,0.0817625522613525,1196,1.65702819824219
35926608,152,5554,,,,,,,2286.0,0.044619422572178,500.062213182449,,,,,,,2779.49999999998,188.236684322357,2779.49999999998,500.004440784454,1798,0.0015811920166015,2193,0.0473051071166992,2011,0.011843204498291,2486,0.0762767791748047,2522,0.077899694442749,2571,0.256743431091309,2601,0.134574174880981,2608,4.14359998703003
267383914,152,3423,,,,,,,8.0,104.75,500.02410697937,,,,,,,1803.5,50.6487474441528,1754.62119086139,500.00252699852,1492,0.0015232563018798,1223,0.0224978923797607,1565,0.0056843757629394,1636,0.0516359806060791,1645,0.0510895252227783,1566,0.19622802734375,1641,0.107003688812256,1652,1.89956545829773
17767841,153,967,,,,,,,328.0,0.0,0.278779745101929,508.0,0.0,0.903791189193726,366.0,0.0,0.694509983062744,533.571428571429,0.292484045028687,533.4,0.406564712524414,443,0.0015270709991455,433,0.0040156841278076,504,0.0038504600524902,511,0.0258026123046875,517,0.0274002552032471,525,0.044032096862793,519,0.0411639213562012,529,0.721789121627808
18252740,153,4104,,,,,,,388.0,2.38144329896907,500.036207675934,,,,,,,2067.5,62.0874044895172,1983.23042624287,500.003538370133,1610,0.001584768295288,1332,0.021669864654541,1685,0.005882978439331,1692,0.0634255409240723,1700,0.0639660358428955,1682,0.176603317260742,1699,0.146304368972778,1706,2.07990765571594
19299909,153,956,,,,,,,124.0,0.0,0.866887092590332,553.0,0.0,0.227084159851074,270.0,0.0,1.51129364967346,556.0,0.264264583587646,556.0,0.251521825790405,542,0.0015172958374023,380,0.0035629272460937,552,0.0032920837402343,547,0.0251314640045166,549,0.0264668464660645,552,0.0142483711242676,549,0.0316624641418457,555,0.45216178894043
39322973,153,2451,,,,,,,452.0,0.0,130.399769306183,,,,,,,1241.50000000001,13.6541967391968,1209.21426789794,152.573535919189,1106,0.0015618801116943,774,0.0103127956390381,1163,0.0043461322784423,1160,0.043330192565918,1164,0.0441582202911377,1162,0.0828344821929932,1164,0.0762038230895996,1168,1.2265727519989
143661263,153,3045,,,,,,,342.0,0.637426900584795,500.039689540863,,,,,,,1534.0,42.5906100273132,1482.51690313817,501.380905151367,1271,0.00152587890625,976,0.0133907794952393,1354,0.0051698684692382,1419,0.0493288040161133,1429,0.0499503612518311,1348,0.164355278015137,1429,0.0822153091430664,1417,1.76077604293823
14893314,154,1298,,,,,,,242.0,0.0,8.31360101699829,724.0,0.0,1.07311749458313,387.0,0.0,7.30930352210999,727.0,0.389513731002808,725.5,0.825905561447144,671,0.0015439987182617,492,0.0048592090606689,715,0.003782033920288,711,0.0291540622711182,715,0.0305993556976318,715,0.0493285655975342,717,0.0475203990936279,716,0.754016160964966
16212913,154,1119,,,,,,,210.0,0.0,2.65796160697937,617.0,0.0,3.19720387458801,271.0,0.0,2.85729742050171,624.333333333334,0.372525215148926,623.542372881356,0.967046737670898,577,0.0014984607696533,441,0.0042815208435058,613,0.0034301280975341,603,0.0282752513885498,605,0.0293266773223877,613,0.0301313400268555,605,0.0425722599029541,616,0.659826755523682
17137927,154,1764,,,,,,,420.0,0.0,89.3386423587799,,,,,,,892.0,1.96675491333008,822.842379635512,161.950569152832,700,0.0015356540679931,582,0.0080125331878662,737,0.004004955291748,730,0.0371973514556885,736,0.0389621257781982,737,0.0507800579071045,737,0.063232421875,739,0.94002103805542
17384099,154,3134,,,,,,,350.0,0.0,248.6148416996,,,,,,,1683.83938325473,65.3932821750641,1680.93882190301,111.282296419144,1571,0.0015418529510498,952,0.0160472393035889,1643,0.0050768852233886,1626,0.0442624092102051,1630,0.0469958782196045,1642,0.172567367553711,1631,0.0962033271789551,1638,1.6748480796814
86775971,154,5811,,,,,,,0.0,inf,500.07251906395,,,,,,,2998.5,225.770201921463,2998.49999999999,500.005751848221,2207,0.0015723705291748,2067,0.0434064865112305,2374,0.0119976997375488,2458,0.0870418548583984,2470,0.0879220962524414,2416,0.340039968490601,2471,0.193160772323608,2464,3.90621948242187
9254272,155,1779,,,,,,,416.0,0.0,43.0784859657288,,,,,,,1011.0,3.37078166007996,1003.30931549632,11.9965765476227,812,0.0015425682067871,785,0.009270429611206,931,0.0051491260528564,970,0.0324628353118896,975,0.033829927444458,947,0.0895261764526367,978,0.0624139308929443,978,1.14119553565979
324544865,155,2939,,,,,,,586.000000000095,0.0,395.835021257401,,,,,,,1482.0,20.9024209976196,1386.31765938269,500.002763032913,1196,0.0015575885772705,723,0.0120477676391602,1260,0.0049953460693359,1240,0.05568528175354,1249,0.0557117462158203,1265,0.142517328262329,1250,0.116859674453735,1257,1.51604962348938
14372763,156,1209,,,,,,,220.0,0.0,6.75475358963013,660.0,0.0,5.70034265518189,437.0,0.0,6.87957859039307,667.076923076923,0.969178676605225,666.384615384615,2.06336307525635,619,0.0015311241149902,517,0.0052032470703125,647,0.0035715103149414,654,0.0288569927215576,655,0.0303246974945068,650,0.0328338146209717,655,0.0455687046051025,660,0.682253837585449
22106463,156,1815,,,,,,,512.0,0.0,1.38313007354736,968.0,0.0,92.8309836387635,644.0,0.0,1.66148972511292,1017.71996076508,3.17123413085937,1017.18857142857,4.35181498527527,862,0.0015523433685302,761,0.0095462799072265,971,0.0046277046203613,988,0.0325140953063965,993,0.0343890190124512,993,0.0439159870147705,999,0.0570528507232666,1003,0.892244815826416
183786731,156,4657,,,,,,,6.0,183.0,500.03056716919,,,,,,,2578.99999999999,117.712874412537,2527.9333069375,501.226989269257,2111,0.001601219177246,1798,0.033613920211792,2282,0.0088541507720947,2348,0.066786527633667,2353,0.0670235157012939,2284,0.402752876281738,2353,0.162197351455688,2364,3.95750331878662
250447400,156,5098,,,,,,,4.0,457.5,500.050625324249,,,,,,,2565.0,111.702216148376,2565.0,500.003662824631,1887,0.001591682434082,1432,0.0337841510772705,1928,0.0051305294036865,2000,0.0849268436431885,2022,0.089106559753418,1928,0.133297204971313,2025,0.187672853469849,2017,2.54941558837891
30313925,157,4031,,,,,,,0.0,inf,500.037411212921,,,,,,,2092.5,138.499400615692,2072.03989996066,500.78046298027,1829,0.0015962123870849,1254,0.0283722877502441,1905,0.0059947967529296,1922,0.0593290328979492,1934,0.059157133102417,1907,0.221556663513184,1935,0.129865884780884,1933,2.31347250938416
18472735,158,995,,,,,,,182.0,0.0,2.002112865448,574.0,0.0,0.807175397872925,290.0,0.0,2.01953148841858,575.0,0.298859119415283,575.0,0.291314125061035,550,0.0015733242034912,409,0.0044219493865966,568,0.0035927295684814,564,0.027874231338501,568,0.0298442840576172,568,0.0297143459320068,568,0.0426950454711914,571,0.59018349647522
52405864,158,4135,,,,,,,6.0,228.333333333333,500.038425922394,,,,,,,2069.5,40.3694252967834,1988.89037676693,500.022600889206,1592,0.0015981197357177,1151,0.0184988975524902,1624,0.0050952434539794,1622,0.0699517726898193,1633,0.0753617286682129,1626,0.13993763923645,1636,0.160746574401855,1638,2.06873035430908
629863,159,1099,,,,,,,368.0,0.0,0.296602487564087,577.0,0.0,3.78553867340088,461.0,0.0,0.78176736831665,593.572580645161,0.496955156326294,592.326559454191,1.43782210350037,497,0.0015742778778076,489,0.0048882961273193,558,0.0039670467376709,571,0.0289807319641113,577,0.0300617218017578,565,0.0555593967437744,579,0.0459175109863281,582,0.84133505821228
18734310,159,4319,,,,,,,0.0,inf,500.029082298279,,,,,,,2413.5,109.257390260696,2401.05594869986,329.753522157669,1999,0.0017180442810058,1518,0.0290007591247559,2167,0.0101497173309326,2318,0.062420129776001,2329,0.0633387565612793,2215,0.44290018081665,2329,0.152443408966064,2334,4.06388878822327
20436059,159,3867,,,,,,,0.0,inf,500.05380487442,,,,,,,1960.32825212164,165.155730724335,1943.22109802346,500.485921382904,1700,0.0016272068023681,1237,0.0210041999816895,1827,0.0067780017852783,1861,0.057823657989502,1875,0.06028151512146,1830,0.309358835220337,1884,0.138912916183472,1880,3.00897574424744
20561154,159,2388,,,,,,,674.0,0.0,8.21714282035828,,,,,,,1246.75381369764,12.1574578285217,1230.05543342822,69.9448232650757,1058,0.0016119480133056,1010,0.0112035274505615,1128,0.0052144527435302,1173,0.040285587310791,1179,0.0419347286224365,1129,0.10746431350708,1206,0.0911102294921875,1206,1.57527303695679
33511585,159,3200,,,,,,,926.0,0.0,258.433773040771,,,,,,,1605.0,33.2961184978485,1556.50183766103,500.00262761116,1250,0.0016171932220458,1188,0.0176723003387451,1319,0.0052254199981689,1391,0.0499053001403809,1414,0.053335428237915,1403,0.223341464996338,1460,0.130803823471069,1449,2.28585624694824
69548480,159,4164,,,,,,,486.0,1.17695473251029,500.180680990219,,,,,,,2291.00000000004,101.714862346649,2262.99938957173,500.002686023712,1874,0.0016200542449951,1513,0.0291028022766113,2106,0.0080854892730712,2180,0.0593340396881104,2188,0.0618135929107666,2116,0.389332294464111,2188,0.139412641525269,2182,3.44639825820923
94480069,159,5347,,,,,,,726.0,1.18457300275482,500.074501276016,,,,,,,2740.0,287.546465158463,2740.00000000001,500.003101587296,2186,0.001652717590332,1749,0.0400636196136475,2295,0.0085337162017822,2369,0.0769941806793213,2391,0.0794904232025147,2279,0.324485540390015,2449,0.219900131225586,2444,3.63780641555786
232706326,159,3865,,,,,,,0.0,inf,500.033759117127,,,,,,,2136.5,13.4520499706268,2026.04684401081,500.018701076508,1508,0.0016069412231445,1386,0.02236008644104,1703,0.0062177181243896,1766,0.0620019435882568,1772,0.0618290901184082,1720,0.173308372497559,1774,0.122243642807007,1777,2.3577938079834
15347317,160,1731,,,,,,,316.0,0.0,16.500203371048,,,,,,,902.0,1.86629343032837,870.028647168878,38.5080614089966,813,0.0015995502471923,546,0.0077073574066162,833,0.0039613246917724,815,0.0362093448638916,822,0.0390064716339111,834,0.0402731895446777,822,0.0653719902038574,834,0.786660194396973
21061498,160,2515,,,,,,,724.0,0.0,4.99034476280212,,,,,,,1284.44736842106,22.9016361236572,1276.51467017619,115.72087097168,1140,0.0015869140625,959,0.0140140056610107,1177,0.0046002864837646,1165,0.0412237644195557,1188,0.0451922416687012,1179,0.0869002342224121,1227,0.102669477462769,1230,1.40456938743591
160237722,160,7359,,,,,,,2424.0,0.0272277227722772,500.156430959702,,,,,,,4326.62063017888,500.002724885941,4326.62063017888,500.002724885941,2803,0.0016486644744873,3163,0.0863564014434814,3184,0.0197367668151855,3561,0.0984601974487305,3589,0.102521657943726,3532,0.559684991836548,3646,0.227459669113159,3661,7.9842095375061
17602896,161,2974,,,,,,,292.0,0.0547945205479452,500.011672973633,1644.0,0.0,115.184432268143,,,,1646.45536774267,25.722517490387,1645.0,31.1841726303101,1524,0.0016460418701171,1085,0.0168583393096924,1573,0.0049192905426025,1602,0.0465853214263916,1617,0.0468077659606934,1573,0.138119697570801,1617,0.114311695098877,1620,1.4825804233551
31317273,161,2231,,,,,,,380.0,0.0,19.7140130996704,1283.0,0.0,381.331979036331,759.0,0.0,18.0326178073883,1298.60403726708,6.44977736473084,1293.45716011871,23.5622928142548,1195,0.0016224384307861,855,0.0106854438781738,1255,0.0046267509460449,1262,0.0393357276916504,1268,0.041964054107666,1255,0.0981721878051758,1267,0.0803751945495606,1273,1.25432395935059
73025843,161,2640,,,,,,,16.0,36.125,500.041523456574,,,,,,,1323.0,2.42442202568054,1174.2968359977,500.002596139908,848,0.0016207695007324,565,0.0098438262939453,863,0.0041487216949462,807,0.0571150779724121,820,0.0575218200683594,865,0.0466856956481934,818,0.109951972961426,877,1.2347047328949
15164892,162,1308,,,,,,,310.0,0.0,11.0618252754211,652.0,0.0,306.078749656677,394.0,0.0,10.0065848827362,691.0,1.14600205421448,674.310342602739,18.3507604598999,594,0.0016579627990722,480,0.0060014724731445,639,0.0042109489440918,652,0.0334410667419434,652,0.0345427989959717,650,0.0508780479431152,653,0.0491156578063965,658,0.834103345870972
52330027,162,6493,,,,,,,0.0,inf,500.093366146088,,,,,,,3466.5,500.003532886505,3466.5,500.003532886505,2356,0.0016875267028808,2767,0.0581254959106445,2531,0.010753870010376,2715,0.105653762817383,2750,0.109949827194214,2998,0.589771032333374,2986,0.298506498336792,3038,8.29927158355713
132519763,162,1646,,,,,,,440.0,0.0,7.34089159965515,,,,,,,848.75,2.57414817810059,839.450188037302,14.7343721389771,728,0.0016367435455322,649,0.0079236030578613,794,0.0046861171722412,804,0.0379273891448975,809,0.0380318164825439,792,0.0765299797058106,815,0.0573301315307617,816,1.16263031959534
180540375,162,1413,,,,,,,198.000000000002,0.0,14.5924534797668,756.0,0.0,2.27982258796692,284.000000000002,0.0,14.6301198005676,758.2,0.685516357421875,757.666666666667,0.93475079536438,743,0.0016357898712158,467,0.0053825378417968,750,0.0036640167236328,745,0.0343196392059326,746,0.03582763671875,750,0.0188939571380615,748,0.050246000289917,751,0.614396810531616
53685618,163,1942,,,,,,,368.0,0.0,16.0493748188019,,,,,,,1121.53072399756,6.34627842903137,1119.57106154072,12.0864861011505,995,0.0016734600067138,804,0.0116291046142578,1059,0.005380630493164,1090,0.0386571884155273,1095,0.0423550605773926,1069,0.0945308208465576,1095,0.0796701908111572,1095,1.20753169059753
151175266,163,3486,,,,,,,670.000000000018,0.0,426.496839046478,,,,,,,1789.5,50.6169793605805,1735.01987016427,500.002335071564,1509,0.0017094612121582,1068,0.0177664756774902,1613,0.0061957836151123,1650,0.0607554912567139,1654,0.0622284412384033,1610,0.22805380821228,1654,0.120936155319214,1659,2.42041921615601
13837812,164,5132,,,,,,,500.0,1.344,500.065599679947,,,,,,,2782.0,290.170951366425,2781.99999999999,500.003303527832,2262,0.0017070770263671,1863,0.0430800914764404,2527,0.01031494140625,2578,0.0756440162658691,2582,0.0768778324127197,2549,0.48119068145752,2582,0.18345046043396,2573,3.8246054649353
14365883,164,1378,,,,,,,494.0,0.0,1.14981985092163,686.0,0.0,171.590009450912,569.0,0.0,1.48371434211731,740.375,0.591149806976318,736.063307300244,4.1676766872406,571,0.0016436576843261,576,0.0060503482818603,656,0.0045685768127441,718,0.0355219841003418,721,0.0356893539428711,709,0.0698311328887939,725,0.0526437759399414,727,1.19413042068481
16285517,164,1892,,,,,,,420.0,0.0,54.3547999858856,,,,,,,979.0,3.85298156738281,944.41467852813,54.7046337127686,835,0.0016560554504394,653,0.0076394081115722,876,0.0049874782562255,900,0.0437655448913574,905,0.0451850891113281,896,0.0669820308685303,907,0.0747146606445313,910,1.06695365905762
17822419,164,3018,,,,,,,617.999999999998,0.0,223.821109056473,,,,,,,1577.16666666665,29.8610098361969,1549.34925606317,196.082419395447,1322,0.0016489028930664,1083,0.0173842906951904,1423,0.0062839984893798,1441,0.0504200458526611,1447,0.0521774291992188,1423,0.205368518829346,1448,0.119917631149292,1459,2.11408114433289
36836787,164,2189,,,,,,,489.999999999995,0.0,65.3741691112518,,,,,,,1101.5,3.58118510246277,1030.84382627731,257.310379505157,925,0.001638650894165,670,0.008890151977539,957,0.0042765140533447,931,0.0478639602661133,941,0.0495500564575195,956,0.053128719329834,941,0.0896685123443604,957,1.15475344657898
163374693,164,1749,,,,,,,420.0,0.0,12.051632642746,,,,,,,902.000000000001,1.71793270111084,867.225097025963,56.0822725296021,781,0.001655101776123,628,0.0081410408020019,829,0.0041456222534179,812,0.0376589298248291,823,0.0394492149353027,833,0.0510835647583008,822,0.0681216716766357,837,1.04404258728027
163491360,164,3393,,,,,,,1276.0,0.0,6.86820220947266,1305.0,0.386206896551724,500.024389266968,1544.0,0.0,6.44111371040344,1830.0,42.3051736354828,1827.99999999999,41.7137298583984,1305,0.0016663074493408,1670,0.0234370231628418,1443,0.0078527927398681,1747,0.0501368045806885,1775,0.0531463623046875,1803,0.186503171920776,1819,0.0951943397521973,1820,2.87264943122864
10985532,165,920,,,,,,,214.0,0.0,0.63745641708374,550.0,0.0,0.577133178710938,288.0,0.0,1.14794445037842,557.0,0.238052129745483,557.0,0.262720346450806,488,0.0016694068908691,434,0.0045256614685058,539,0.0041730403900146,548,0.0303804874420166,549,0.0318393707275391,550,0.035181999206543,553,0.0461335182189941,554,0.695225477218628
31477674,165,4191,,,,,,,4.0,359.0,500.179347038269,,,,,,,2097.0,22.2969508171082,1976.5307907895,500.004142761231,1516,0.0017135143280029,1166,0.0223202705383301,1575,0.0057973861694335,1590,0.0770518779754639,1601,0.0830111503601074,1574,0.176151514053345,1601,0.167038202285767,1599,2.35893893241882
123287376,165,4973,,,,,,,0.0,inf,500.046975851059,,,,,,,2519.50000000001,146.34240603447,2519.50000000001,500.003760576248,1917,0.0017187595367431,1608,0.0362184047698975,1986,0.0066726207733154,2001,0.0835294723510742,2013,0.0836079120635986,1990,0.270833015441895,2020,0.19914436340332,2023,2.75964188575745
263224927,165,2096,,,,,,,508.0,0.0,33.0831003189087,,,,,,,1117.66666666666,7.23534965515137,1108.90598390343,61.4208722114563,927,0.001678466796875,862,0.0112278461456299,992,0.005054235458374,1065,0.0434238910675049,1071,0.04282546043396,1076,0.111959218978882,1080,0.0698139667510986,1088,1.59647965431213
32547856,166,2569,,,,,,,698.0,0.0,251.362292289734,,,,,,,1319.00000000001,11.2268152236938,1258.39145797568,482.355376005173,1050,0.0016796588897705,855,0.0142021179199219,1119,0.0049953460693359,1160,0.0503509044647217,1164,0.0513677597045898,1128,0.115443468093872,1164,0.104764699935913,1167,1.54628968238831
63787760,166,5093,,,,,,,6.0,245.333333333333,500.041204929352,,,,,,,2638.0,171.441461086273,2637.99999999999,500.003672838211,2138,0.0017030239105224,1537,0.0305233001708984,2261,0.0084669589996337,2294,0.0844082832336426,2303,0.0850629806518555,2264,0.406001567840576,2305,0.203236818313599,2318,3.58782863616943
80681990,166,3664,,,,,,,6.0,84.0,500.031567811966,,,,,,,1854.0,59.1163644790649,1794.89562444369,500.003216266632,1638,0.0016989707946777,1030,0.0183734893798828,1671,0.0050349235534668,1652,0.0703692436218262,1663,0.0725374221801758,1669,0.0973827838897705,1662,0.151450157165527,1670,1.60042262077332
135605269,166,1582,,,,,,,428.0,0.0,1.18469977378845,891.0,0.0,105.346735715866,572.0,0.0,1.64796781539917,923.5,1.55061388015747,920.972881912383,4.37514066696167,767,0.0016477108001708,726,0.0080745220184326,850,0.0048961639404296,891,0.0343995094299316,894,0.0354199409484863,890,0.0885956287384033,900,0.0589816570281982,904,1.25347518920898
233598791,166,5465,,,,,,,0.0,inf,500.058309316635,,,,,,,3024.0,119.962520122528,3024.00000000001,500.004723787308,2116,0.0017099380493164,1967,0.0469257831573486,2456,0.009676456451416,2493,0.0852925777435303,2509,0.0850861072540283,2500,0.2375648021698,2510,0.210504770278931,2522,3.65791630744934
13317162,167,2184,,,,,,,424.0,0.0,44.9756498336792,1151.0,0.0,186.58758354187,521.0,0.0,42.1379959583283,1159.93428545677,8.03378963470459,1158.4286505681,12.9240703582764,1080,0.0016963481903076,778,0.0102193355560303,1126,0.004840612411499,1136,0.0437517166137695,1143,0.0446088314056397,1127,0.0994441509246826,1143,0.0813446044921875,1144,1.26641726493835
248224845,168,3896,,,,,,,608.0,0.0263157894736842,500.158094644547,,,,,,,2190.75,41.2926080226898,2119.32204725941,500.003089904785,1790,0.0017273426055908,1318,0.0252060890197754,1974,0.0068550109863281,1980,0.0645561218261719,1991,0.0669231414794922,1977,0.233271837234497,1992,0.161695003509521,2005,2.62871026992798
30096240,169,653,,,,,,,116.0,0.0,0.299019813537598,410.0,0.0,0.20331335067749,220.0,0.0,0.944737195968628,410.0,0.237996339797974,410.0,0.241352319717407,403,0.0016963481903076,280,0.0034437179565429,409,0.0039412975311279,401,0.0300459861755371,402,0.0316703319549561,409,0.0142793655395508,402,0.039703369140625,410,0.486237764358521
312284236,169,3553,,,,,,,10.0,63.4,500.075222253799,,,,,,,1968.0,33.3444812297821,1932.0609864008,383.037353992462,1650,0.0017220973968505,1234,0.0220561027526855,1828,0.0065271854400634,1841,0.0576257705688477,1851,0.0600805282592773,1846,0.222067356109619,1852,0.130017757415771,1855,2.53577971458435
10798802,170,1888,,,,,,,307.999999999999,0.0,55.0207009315491,,,,,,,964.0,2.37204790115356,930.724222457109,52.1096069812775,857,0.001716136932373,554,0.0082738399505615,900,0.0047521591186523,898,0.0476365089416504,901,0.0494725704193115,899,0.0727882385253906,901,0.0769462585449219,909,1.22754573822021
13212502,170,2262,,,,,,,425.99999999995,0.0,61.652045249939,,,,,,,1149.5,5.56851172447205,1113.22499907369,93.4831945896149,1053,0.001727819442749,716,0.0115358829498291,1088,0.004756212234497,1088,0.0493643283843994,1093,0.0516846179962158,1093,0.0802557468414307,1093,0.0846655368804932,1096,1.28287577629089
14922225,170,3017,,,,,,,588.0,0.0,133.172039270401,,,,,,,1533.5,22.385600566864,1478.44386328462,332.581148862839,1389,0.0017147064208984,1021,0.0158841609954834,1405,0.0046782493591308,1391,0.0581197738647461,1397,0.0607247352600098,1405,0.0650026798248291,1401,0.112452983856201,1406,1.28330659866333
105918870,170,2849,,,,,,,710.0,0.0,41.2769320011139,,,,,,,1548.375,15.8705141544342,1528.58359144462,103.958684444427,1289,0.0017392635345458,1115,0.0152947902679443,1427,0.006171703338623,1430,0.0508027076721191,1448,0.0545175075531006,1426,0.190804243087769,1469,0.116468906402588,1475,2.38545441627502
184391654,170,3073,,,,,,,452.000000000001,0.0,170.339652776718,,,,,,,1638.10446638634,43.5520744323731,1635.88867075304,65.0489311218262,1554,0.0017549991607666,1097,0.0174643993377686,1596,0.0052909851074218,1608,0.0545735359191895,1611,0.0577809810638428,1597,0.111017227172852,1610,0.102876901626587,1611,1.50865173339844
259288589,170,4440,,,,,,,0.0,inf,500.032863855362,,,,,,,2279.75,169.438217163086,2255.91738705354,500.002596616745,1952,0.001760721206665,1491,0.0324499607086182,2012,0.0059273242950439,2060,0.0675158500671387,2084,0.0716652870178223,2015,0.211956024169922,2104,0.191131353378296,2109,2.83139562606812
283732062,170,5374,,,,,,,0.0,inf,500.034992933273,,,,,,,3314.0,94.3515241146088,3265.11893593946,500.002746582031,2807,0.0017926692962646,2197,0.0532267093658447,2959,0.0098428726196289,3052,0.0670449733734131,3061,0.0699484348297119,2992,0.326480627059937,3068,0.193160533905029,3083,3.78763365745544
11348282,171,5001,,,,,,,0.0,inf,500.038577318192,,,,,,,2778.47272621811,288.693829298019,2765.70813860727,500.002820491791,2433,0.0017752647399902,1754,0.0347576141357422,2647,0.0097532272338867,2684,0.0776174068450928,2693,0.0812373161315918,2650,0.521894931793213,2693,0.197073459625244,2692,4.44316077232361
45690012,171,4985,,,,,,,8.0,192.75,500.027852773666,,,,,,,2527.49999999999,104.680585861206,2506.49999999999,500.003770589828,1953,0.0017850399017333,1575,0.0361220836639404,2090,0.0084021091461181,2079,0.0894713401794434,2096,0.0930514335632324,2107,0.356449604034424,2100,0.229684591293335,2131,4.32339596748352
64619842,171,2795,,,,,,,592.0,0.0,312.586360692978,,,,,,,1432.5,43.1123220920563,1423.46287655329,161.301280260086,1267,0.0017440319061279,964,0.0159213542938232,1307,0.0053002834320068,1333,0.0546770095825195,1345,0.0557107925415039,1305,0.116148948669434,1345,0.102759122848511,1351,1.6132128238678
66761133,171,4705,,,,,,,1975.99999999999,0.0,86.7713212966919,1728.0,0.380787010778069,500.022513389587,2162.99999999999,0.0,79.2969515323639,2510.61111111111,123.996988534927,2510.61111111111,125.01122045517,1728,0.0017721652984619,2189,0.0403208732604981,1913,0.0103156566619873,2074,0.0786712169647217,2112,0.0811140537261963,2496,0.21829628944397,2493,0.223949670791626,2504,3.93670558929443
163629705,171,2267,,,,,,,418.0,0.0,117.708818912506,1305.0,0.0,269.222299337387,589.0,0.0,115.162068367004,1317.31748122154,9.02919673919678,1317.25830641109,11.8849983215332,1139,0.0017309188842773,968,0.0149316787719727,1240,0.0060498714447021,1295,0.0481305122375488,1300,0.0484330654144287,1255,0.176136016845703,1301,0.0835967063903809,1303,1.70456886291504
2589521,172,3417,,,,,,,0.0,inf,500.036833524704,,,,,,,1720.5,31.2653348445892,1633.05158339876,500.002504587174,1416,0.0018544197082519,1022,0.0189270973205566,1441,0.0053474903106689,1450,0.0652084350585938,1453,0.067857027053833,1442,0.115765810012817,1454,0.13617467880249,1463,1.71282005310059
21578499,172,2512,,,,,,,476.0,0.0,220.231958866119,,,,,,,1262.0,11.9320809841156,1200.39149628182,305.346653461456,1084,0.0017948150634765,764,0.0129075050354004,1110,0.0046031475067138,1105,0.052135705947876,1110,0.0542597770690918,1111,0.0563278198242188,1113,0.10054874420166,1113,1.27019810676575
37201612,172,1394,,,,,,,278.0,0.0,0.88286018371582,826.0,0.0,0.740308046340942,447.0,0.0,1.67104482650757,837.0,0.411163806915283,837.0,0.437743425369263,779,0.0017910003662109,585,0.0066635608673095,814,0.0043864250183105,824,0.0364031791687012,827,0.0381467342376709,828,0.0627639293670654,829,0.0549337863922119,831,0.96378493309021
84473837,172,2090,,,,,,,472.0,0.0,8.77221393585205,1110.0,0.0,7.79886078834534,591.0,0.0,8.21367692947388,1114.75,3.21874117851257,1114.625,3.92056345939636,1032,0.0017590522766113,770,0.0099000930786132,1089,0.0049071311950683,1094,0.0448079109191895,1102,0.0477514266967773,1088,0.0971457958221436,1103,0.0755901336669922,1104,1.37220001220703
13649212,173,2232,,,,,,,368.0,0.0,59.7580168247223,,,,,,,1146.5,7.6105637550354,1116.84431499684,118.312085866928,1052,0.0017566680908203,727,0.009131908416748,1077,0.0045490264892578,1083,0.0507550239562988,1087,0.0524311065673828,1077,0.0536372661590576,1088,0.0893752574920654,1086,1.16160607337952
22121627,173,1923,,,,,,,398.0,0.0,36.2232763767242,,,,,,,998.5,3.19466733932495,974.914493912263,40.3458533287048,882,0.0017359256744384,682,0.0078740119934082,932,0.0049331188201904,938,0.0450656414031982,942,0.046588659286499,933,0.0901370048522949,942,0.0743777751922607,942,1.29519844055176
69049114,173,3883,,,,,,,436.0,0.977064220183486,500.031486988068,,,,,,,2233.50000000001,52.1978907585144,2208.21514784016,433.721702814102,1772,0.0017659664154052,1693,0.0329756736755371,1899,0.0092768669128418,2037,0.0582165718078613,2047,0.0617496967315674,1966,0.332054853439331,2062,0.167815923690796,2058,3.20513486862183
152062126,173,2087,,,,,,,504.0,0.0,91.7691023349762,,,,,,,1074.6,2.80726289749146,1020.39687446418,217.633685588837,879,0.0017611980438232,617,0.0094275474548339,928,0.0048828125,925,0.0495717525482178,933,0.0512666702270508,934,0.0791590213775635,934,0.0913159847259522,945,1.40904998779297
171202083,173,4901,,,,,,,2.0,588.0,500.038713932037,,,,,,,2662.00000000003,181.122677564621,2636.35870678827,500.002643108368,2238,0.0017931461334228,1724,0.0389089584350586,2378,0.0101425647735596,2452,0.0774824619293213,2460,0.0798225402832031,2370,0.472930908203125,2462,0.21007776260376,2470,3.91236066818237
372765570,173,1037,,,,,,,180.0,0.0,5.97154712677002,570.0,0.0,1.41940808296204,315.0,0.0,5.44382357597351,572.5,0.362288236618042,572.21875,0.683223009109497,549,0.0017769336700439,398,0.0046629905700683,563,0.0040698051452636,557,0.0366785526275635,563,0.036872386932373,563,0.0281140804290771,563,0.0496857166290283,564,0.682354211807251
21094279,174,4059,,,,,,,1102.0,0.0,233.273590326309,,,,,,,2051.5,67.7167255878449,1993.80727941056,500.002681732178,1736,0.0017788410186767,1455,0.0233480930328369,1808,0.0067083835601806,1829,0.0791940689086914,1842,0.0777318477630615,1865,0.155982732772827,1848,0.155291795730591,1864,2.62873077392578
26083291,174,1955,,,,,,,958.0,0.0,1.35536646842957,956.0,0.0407949790794979,500.019345760346,1023.0,0.0,2.21020936965942,1210.25,0.591845750808716,1210.0,0.812331676483154,777,0.0017733573913574,968,0.0116910934448242,893,0.0062298774719238,1189,0.0388200283050537,1194,0.039708137512207,1204,0.0749478340148926,1204,0.0603792667388916,1205,1.34582209587097
248916246,174,4882,,,,,,,0.0,inf,500.044693470001,,,,,,,2515.50000000001,146.892443180084,2473.15277777778,500.003159999847,1955,0.0018434524536132,1556,0.0386297702789307,2047,0.0071542263031005,2136,0.0844047069549561,2148,0.0839262008666992,2071,0.313384056091309,2151,0.240724325180054,2177,3.23255586624145
384685422,174,6563,,,,,,,0.0,inf,500.053258657455,,,,,,,3588.51226189773,500.002948760986,3588.51226189773,500.002948760986,2937,0.0018446445465087,2557,0.0646140575408936,3126,0.0169086456298828,3242,0.0990126132965088,3257,0.104867219924927,3172,0.586849212646484,3260,0.267091512680054,3254,5.96828675270081
22879382,175,1876,,,,,,,454.0,0.0,72.5114216804504,,,,,,,955.0,2.51913070678711,923.015534719243,55.5155184268951,811,0.0018134117126464,669,0.0085251331329345,865,0.0045042037963867,864,0.0488982200622559,867,0.0494112968444824,865,0.0607075691223145,867,0.0662879943847656,870,1.24281239509583
107418464,175,1739,,,,,,,306.0,0.0,6.55960130691528,931.0,0.0,7.71083617210388,472.0,0.0,6.96282958984375,940.0,1.84034967422485,934.720588235294,7.56764984130859,887,0.0018103122711181,650,0.0071601867675781,922,0.0045948028564453,919,0.0435452461242676,923,0.0453014373779297,922,0.0617902278900147,924,0.0772919654846191,922,1.10414528846741
222090651,175,3581,,,,,,,434.0,0.0,96.1990556716919,,,,,,,2102.76270666924,29.2576026916504,2099.45265137227,48.8029010295868,1852,0.001840591430664,1431,0.0202369689941406,2040,0.0083866119384765,2051,0.0564677715301514,2058,0.0592973232269287,2036,0.351409912109375,2057,0.14886736869812,2062,3.07516932487488
313359626,175,1874,,,,,,,502.0,0.0,18.2226400375366,,,,,,,978.0,1.0851047039032,932.891269676265,48.3511726856232,776,0.0018045902252197,658,0.0072150230407714,811,0.0047829151153564,875,0.0459902286529541,888,0.04787278175354,892,0.072756290435791,893,0.0752773284912109,893,1.32188701629639
38761811,176,2846,,,,,,,500.0,0.0,400.305507898331,,,,,,,1437.0,8.02103972434998,1320.77321825026,500.002944946289,1164,0.0018088817596435,700,0.0107853412628174,1183,0.0049762725830078,1164,0.0632579326629639,1171,0.0648725032806397,1183,0.0625033378601074,1171,0.122713804244995,1187,1.40564680099487
45310286,176,3351,,,,,,,614.000000000003,0.0,286.607093811035,,,,,,,1685.0,31.9013414382935,1624.28412487835,500.002711772919,1491,0.0018272399902343,930,0.0135350227355957,1571,0.0059201717376709,1561,0.0639481544494629,1564,0.0661563873291016,1583,0.194482088088989,1568,0.117012977600098,1578,2.16511154174805
186909156,176,6745,,,,,,,0.0,inf,500.035492420196,,,,,,,3665.25,328.731064319611,3646.15000000003,500.005827188492,2811,0.0018463134765625,2335,0.0723128318786621,3163,0.012089729309082,3123,0.105879306793213,3146,0.108563184738159,3163,0.491498231887817,3149,0.396424055099487,3163,5.83644390106201
7875912,177,5753,,,,,,,0.0,inf,500.038334846497,,,,,,,2886.5,245.075603723526,2858.875,500.018015146256,2175,0.0018327236175537,2316,0.0420148372650147,2261,0.0088472366333007,2388,0.100029468536377,2406,0.106970548629761,2500,0.349236249923706,2510,0.292347431182861,2515,5.56842494010925
17045060,177,6143,,,,,,,2196.0,0.0,182.83620429039,,,,,,,3269.51945625852,500.003165960312,3269.51945625852,500.003165960312,2392,0.0018835067749023,2552,0.0529990196228027,2660,0.0131828784942627,3042,0.0966372489929199,3100,0.105139970779419,3127,0.509203910827637,3153,0.22493839263916,3162,6.39600157737732
17787399,177,1546,,,,,,,324.0,0.0,7.58983755111694,846.0,0.0,8.77515459060669,456.0,0.0,7.84814405441284,863.9,0.576276063919067,861.966197183099,1.88178372383118,778,0.0017805099487304,615,0.0070714950561523,837,0.004836082458496,849,0.0429272651672363,853,0.0439324378967285,842,0.0686588287353516,853,0.0708572864532471,854,1.06632781028748
19110632,177,5749,,,,,,,0.0,inf,500.066958665848,,,,,,,2911.5,439.819768428803,2911.50000000002,500.004003047943,2463,0.0018529891967773,1835,0.0440657138824463,2610,0.0087573528289794,2636,0.104720115661621,2659,0.112930059432983,2619,0.517876386642456,2660,0.276501893997192,2665,4.55615091323853
24541192,177,1988,,,,,,,440.0,0.0,37.8886795043945,,,,,,,1130.66666666667,4.76106381416321,1128.24375,9.86923623085022,938,0.0017921924591064,881,0.0116798877716064,1061,0.0059120655059814,1094,0.0454802513122559,1095,0.0466489791870117,1071,0.159964084625244,1096,0.0872607231140137,1097,1.7722499370575
75370828,177,4160,,,,,,,2.0,540.0,500.047179698944,,,,,,,2102.5,24.8550701141357,2006.21335747682,500.00270986557,1659,0.0018591880798339,1179,0.0233762264251709,1735,0.006706953048706,1742,0.0830047130584717,1754,0.082280158996582,1741,0.196236610412598,1758,0.182069778442383,1767,2.78511524200439
165598423,177,3999,,,,,,,434.0,0.543778801843318,500.29065155983,,,,,,,2260.5,45.93310713768,2207.0,467.016095638275,1894,0.001840591430664,1551,0.0297188758850098,2040,0.0068581104278564,2041,0.0712254047393799,2047,0.071707010269165,2044,0.153427600860596,2052,0.162416458129883,2050,2.28841280937195
211547273,177,5198,,,,,,,454.0,1.215859030837,500.081126451492,,,,,,,2912.8395758567,437.161435604095,2912.0,363.757142782211,2556,0.0018420219421386,1932,0.0525329113006592,2722,0.0079708099365234,2744,0.0785117149353027,2751,0.0850839614868164,2720,0.443690538406372,2753,0.219316244125366,2752,4.55111050605774
239141315,177,3268,,,,,,,804.0,0.0,149.736206293106,,,,,,,1771.99999999999,61.0679290294647,1759.18153559985,317.200896024704,1443,0.0018062591552734,1368,0.0211813449859619,1544,0.0066277980804443,1613,0.0582559108734131,1626,0.0613887310028076,1542,0.200715065002441,1662,0.134210348129272,1671,2.56077814102173
242479442,177,4212,,,,,,,0.0,inf,500.04531288147,,,,,,,2122.0,84.3453364372254,2031.41168215896,500.002806663513,1410,0.0018458366394042,1689,0.0257349014282227,1522,0.0072622299194335,1703,0.0842034816741943,1739,0.0873417854309082,1778,0.256247282028198,1830,0.190910816192627,1844,3.78838849067688
258145892,177,1668,,,,,,,296.0,0.0,36.7176568508148,882.0,0.0,38.8390934467316,456.0,0.0,35.8723075389862,889.25,2.29294443130493,886.765035783099,7.43387246131897,771,0.0018067359924316,572,0.0076673030853271,847,0.0050880908966064,863,0.0478684902191162,864,0.0479602813720703,853,0.106351375579834,864,0.0770132541656494,874,1.45501923561096
278181157,177,5968,,,,,,,418.0,4.76076555023924,500.04473233223,,,,,,,2991.5,142.094893932343,2991.50000000002,500.008505821228,1981,0.0018730163574218,1718,0.0445361137390137,2112,0.0084662437438964,2158,0.122956275939941,2195,0.129882097244263,2113,0.352948665618896,2201,0.441741943359375,2199,4.3052761554718
382110320,177,4481,,,,,,,312.0,2.07051282051282,500.045974493027,,,,,,,2374.91048821841,221.090032339096,2372.16259969592,367.183923006058,2103,0.0018637180328369,1454,0.0309677124023437,2218,0.0090930461883544,2287,0.0790262222290039,2296,0.0786888599395752,2217,0.417845249176025,2298,0.215432167053223,2300,3.63662815093994
49253437,178,4179,,,,,,,558.0,0.924731182795699,500.065600633621,,,,,,,2143.0,82.8299925327301,2071.99386231848,500.002884864807,1768,0.0018510818481445,1444,0.0234799385070801,1826,0.006507396697998,1836,0.0806379318237305,1847,0.0852081775665283,1826,0.233906269073486,1849,0.165377378463745,1854,2.40356755256653
1548841,179,3155,,,,,,,538.0,0.847583643122677,500.025245428085,,,,,,,1599.5,17.7770254611969,1514.09482391397,500.002991676331,1238,0.0018441677093505,1127,0.0169172286987305,1295,0.0054976940155029,1301,0.0681693553924561,1314,0.0673296451568604,1287,0.127225399017334,1316,0.11460542678833,1314,2.08303952217102
19208450,179,2747,,,,,,,624.000000000003,0.0,186.915189266205,,,,,,,1423.16995492813,29.8977317810059,1420.4455207488,68.7921695709229,1255,0.0018529891967773,1087,0.0144243240356445,1326,0.0059564113616943,1369,0.0562801361083984,1376,0.0595927238464356,1325,0.152761697769165,1377,0.0929453372955322,1377,1.91712379455566
59588845,179,2539,,,,,,,416.0,0.0,47.445193529129,,,,,,,1529.5,7.47031855583191,1522.66285038426,24.1079578399658,1395,0.0018336772918701,998,0.0140795707702637,1479,0.0054988861083984,1495,0.0500166416168213,1496,0.0526478290557861,1481,0.108903408050537,1496,0.0962004661560059,1497,1.50349116325378
240740059,179,4282,,,,,,,386.0,0.492227979274611,500.099477052689,,,,,,,2357.75,142.504214286804,2336.82771072959,500.400964021683,2083,0.001863956451416,1530,0.0316660404205322,2184,0.0071868896484375,2201,0.0687961578369141,2214,0.0729670524597168,2180,0.325818300247192,2215,0.230419397354126,2218,3.13960003852844
245639401,179,2739,,,,,,,570.0,0.0,189.052279233932,,,,,,,1396.5,8.24151587486267,1331.11813517058,394.322492599487,1202,0.0018079280853271,869,0.013533353805542,1254,0.0051658153533935,1258,0.0585072040557861,1266,0.0611214637756348,1262,0.0977897644042969,1266,0.109733819961548,1264,1.66040372848511
266464616,179,2038,,,,,,,272.0,0.0,41.9903240203857,1136.0,0.0,32.8953723907471,485.0,0.0,38.8430979251862,1143.5,3.76844811439514,1142.01315789474,6.92405796051025,1058,0.001821756362915,792,0.0089216232299804,1120,0.0052442550659179,1123,0.0473406314849854,1124,0.0504333972930908,1122,0.104120016098022,1125,0.079878568649292,1131,1.42820453643799
289738351,179,2530,,,,,,,559.999999999997,0.0,72.7616360187531,,,,,,,1336.0,10.1021118164063,1286.11058640811,208.354945421219,1125,0.0018398761749267,894,0.0113835334777832,1189,0.0057907104492187,1218,0.0549056529998779,1222,0.0571503639221191,1218,0.150331735610962,1224,0.09102463722229,1225,1.81983971595764
326259198,179,2511,,,,,,,506.000000000004,0.0,82.3952701091766,,,,,,,1279.0,3.01455140113831,1214.28942240336,267.035532474518,1116,0.0018599033355712,658,0.0086050033569335,1160,0.0052952766418457,1147,0.0580377578735352,1149,0.0614001750946045,1158,0.107626438140869,1150,0.104647636413574,1156,1.55223107337952
5471892,180,1918,,,,,,,395.999999999998,0.0,36.9191219806671,,,,,,,987.000000000002,5.15686225891113,973.108226073059,30.6970012187958,888,0.0018303394317626,724,0.0094952583312988,932,0.0049960613250732,930,0.0491867065429688,937,0.0510234832763672,932,0.0724868774414063,938,0.077378511428833,938,1.26101660728455
14129601,180,1149,,,,,,,282.0,0.0,3.72164225578308,549.0,0.0,156.526261568069,330.0,0.0,3.85031867027283,590.5,0.427882671356201,567.74552019243,16.7199149131775,518,0.0018203258514404,355,0.0043673515319824,540,0.0044252872467041,540,0.0419216156005859,545,0.0433058738708496,548,0.0411868095397949,550,0.0639994144439697,552,0.910737037658691
18486243,180,3042,,,,,,,626.0,0.0,91.3164336681366,1613.0,0.0,214.784712076187,870.0,0.0,85.0962545871735,1647.47570850202,16.0617237091064,1644.94102497637,38.296914100647,1450,0.0018508434295654,1188,0.0143299102783203,1528,0.0068650245666503,1624,0.0595567226409912,1630,0.063220739364624,1579,0.166153907775879,1636,0.115818023681641,1631,2.03443694114685
65357070,180,1009,,,,,,,170.0,0.0,2.66056299209595,646.0,0.0,0.329766035079956,348.0,0.0,3.3104555606842,652.0,0.349219083786011,652.0,0.362088203430176,616,0.0018291473388671,461,0.0051608085632324,641,0.0043020248413085,643,0.0378215312957764,644,0.0394396781921387,646,0.0266494750976562,647,0.0475544929504395,648,0.770524263381958
90998968,180,2058,,,,,,,316.0,0.0,40.8889093399048,1128.0,0.0,3.98560285568237,506.0,0.0,38.5806396007538,1133.0,2.53147745132446,1133.0,2.42429184913635,1097,0.0018393993377685,668,0.0089926719665527,1124,0.0050623416900634,1112,0.0508081912994385,1115,0.0528335571289063,1125,0.0706298351287842,1115,0.0827863216400147,1124,1.1487500667572
91067832,180,3724,,,,,,,906.0,0.0375275938189845,500.031993627548,,,,,,,2082.0,126.027370452881,2072.11131922313,350.778069257736,1667,0.0018649101257324,1601,0.028517484664917,1817,0.0083320140838623,1890,0.0655770301818848,1893,0.0679161548614502,1818,0.232062101364136,1896,0.137923955917358,1954,2.73063993453979
104991493,180,2419,,,,,,,500.0,0.0,14.4959487915039,,,,,,,1422.45145964996,7.03347945213318,1421.75044312905,7.86414623260498,1231,0.0018630027770996,991,0.0155084133148193,1327,0.006476879119873,1377,0.0496411323547363,1379,0.052321195602417,1333,0.194070816040039,1384,0.111326217651367,1389,2.14215874671936
437300342,180,5421,,,,,,,448.0,1.51785714285714,500.06419801712,,,,,,,2798.85882519767,500.002903699875,2798.85882519767,500.002903699875,2484,0.0019001960754394,1730,0.0396771430969238,2575,0.0083057880401611,2584,0.0894274711608887,2597,0.0919866561889648,2571,0.433233499526978,2596,0.290738582611084,2611,4.03777813911438
73024519,181,3965,,,,,,,408.0,0.406862745098039,500.04059958458,,,,,,,2079.59292138594,164.523077726364,2076.72013540109,269.75203871727,1978,0.0019237995147705,1297,0.0257375240325928,2010,0.0061349868774414,2011,0.0768058300018311,2017,0.0793848037719727,2011,0.151924610137939,2019,0.165276288986206,2017,2.04605865478516
94915681,181,1544,,,,,,,392.0,0.0,1.16595029830933,888.0,0.0,4.53008961677551,562.0,0.0,1.62463188171387,900.188010899183,0.714424133300781,900.166666666667,0.950263738632202,788,0.0018658638000488,714,0.007972240447998,861,0.0052509307861328,894,0.0421204566955566,895,0.0434255599975586,882,0.0962133407592773,895,0.062424898147583,895,1.32996463775635
113509970,181,1193,,,,,,,302.0,0.0,1.23755192756653,642.0,0.0,136.323253154755,452.0,0.0,1.87061929702759,663.75,0.589110612869263,656.538487264686,11.969507932663,609,0.0018410682678222,496,0.0060517787933349,629,0.0044357776641845,624,0.0403704643249512,628,0.0420835018157959,631,0.0310258865356445,629,0.0599796772003174,632,0.839062452316284
9298152,182,2398,,,,,,,610.0,0.0,135.440653085709,,,,,,,1219.5,4.12187004089356,1147.10444870272,378.598875999451,980,0.0018465518951416,774,0.011521577835083,1019,0.0055286884307861,1052,0.0618572235107422,1060,0.0622875690460205,1023,0.126675128936768,1061,0.105842113494873,1062,1.69897532463074
141341662,182,1052,,,,,,,186.0,0.0,4.03000903129578,628.0,0.0,2.52061223983765,249.0,0.0,4.66733598709106,637.5,0.45844841003418,637.5,0.546360492706299,576,0.0018188953399658,440,0.005648136138916,626,0.0046362876892089,630,0.0401735305786133,631,0.0419611930847168,627,0.0577342510223389,631,0.0585756301879883,632,0.994683265686035
333966373,182,1404,,,,,,,314.0,0.0,21.6184301376343,,,,,,,723.0,0.687016010284424,657.81650296457,79.8793902397156,558,0.0018320083618164,374,0.0053417682647705,594,0.0046586990356445,568,0.0491445064544678,580,0.0513913631439209,596,0.0449786186218262,579,0.0753655433654785,597,1.06905388832092
779715,183,4200,,,,,,,460.0,2.55652173913043,500.207221508026,,,,,,,2101.5,9.79839468002319,1969.14669479042,500.003914117813,1497,0.0018887519836425,1055,0.0190725326538086,1572,0.0065052509307861,1565,0.0954558849334717,1580,0.102275848388672,1568,0.185635328292847,1579,0.193082571029663,1590,3.07373690605164
11027262,183,3499,,,,,,,613.999999999898,0.0,250.329523563385,,,,,,,1774.0,28.4008288383484,1702.93409609338,500.618089675903,1580,0.0018930435180664,1057,0.0185830593109131,1605,0.0058484077453613,1602,0.0793662071228027,1606,0.0825061798095703,1605,0.111415863037109,1607,0.150059461593628,1608,1.94903135299683
15477120,183,3871,,,,,,,404.0,1.1039603960396,500.134130716324,,,,,,,1935.5,7.36141204833984,1798.72472400344,500.719310045242,1449,0.0019457340240478,840,0.0152230262756348,1490,0.0060219764709472,1467,0.0896372795104981,1478,0.093780517578125,1508,0.106075763702393,1483,0.181460857391357,1504,2.24147582054138
57828817,183,4243,,,,,,,578.0,0.0,466.861489057541,,,,,,,2276.92070333347,174.280089139938,2275.54772142309,234.164983034134,2152,0.0019137859344482,1459,0.0246946811676025,2235,0.0073301792144775,2238,0.0788309574127197,2242,0.0820870399475098,2232,0.266324996948242,2242,0.161671161651611,2247,3.02797532081604
200214366,183,9451,,,,,,,0.0,inf,500.115315914154,,,,,,,5295.75,500.003412485123,5295.75,500.003412485123,3725,0.0019879341125488,3081,0.128448724746704,4322,0.0209512710571289,4361,0.163239240646362,4391,0.171953678131104,4393,0.65414834022522,4396,0.647979497909546,4409,9.40002727508545
14371740,184,2827,,,,,,,814.0,0.0,29.0949623584747,,,,,,,1543.75196498565,43.9476392269135,1540.1850133727,61.7285807132721,1281,0.0019149780273437,1289,0.0192561149597168,1381,0.0072367191314697,1442,0.0617690086364746,1448,0.0623438358306885,1411,0.222041368484497,1464,0.156062602996826,1457,2.43602609634399
148519842,184,2674,,,,,,,419.999999999997,0.0,161.178405761719,,,,,,,1384.0,11.5942945480347,1365.55218371379,86.2188086509705,1234,0.0019013881683349,847,0.0126631259918213,1318,0.0063734054565429,1329,0.0624215602874756,1334,0.0643410682678223,1315,0.183298826217651,1334,0.119287490844727,1339,2.2466402053833
189875309,184,5656,,,,,,,612.0,1.72222222222222,500.050097227097,,,,,,,3138.0,80.0340476036072,3138.0,500.005430459976,2456,0.0019679069519042,1706,0.043149471282959,2685,0.0095307826995849,2720,0.101826429367065,2739,0.108360052108765,2693,0.315408706665039,2738,0.280211687088013,2739,4.18964529037476
217796457,184,12105,,,,,,,0.0,inf,500.169922113419,,,,,,,7768.5,500.004102468491,7768.5,500.004102468491,4749,0.002028465270996,4664,0.204675197601318,5587,0.0587689876556397,5865,0.20007061958313,5924,0.224081754684448,5846,1.48130941390991,5986,0.644904375076294,6009,15.6453349590302
239434259,184,2318,,,,,,,331.999999999999,0.0,26.3062498569489,,,,,,,1233.5,6.47756910324097,1217.70846546779,47.9245879650116,1182,0.0018842220306396,803,0.010385274887085,1199,0.0048756599426269,1174,0.0561134815216064,1176,0.0564157962799072,1198,0.0516476631164551,1176,0.101178646087646,1198,1.16363739967346
248883350,184,9042,,,,,,,0.0,inf,500.156729459763,,,,,,,5248.5,500.012508630753,5248.5,500.012508630753,3470,0.0019595623016357,3174,0.113042593002319,3986,0.0207655429840088,4152,0.157741546630859,4182,0.166559457778931,4022,0.614478588104248,4197,0.52551794052124,4207,8.74676418304443
16790036,185,2927,,,,,,,502.0,0.0,123.105552911758,,,,,,,1472.0,9.17400360107422,1409.76169523866,474.373683929443,1340,0.0019237995147705,861,0.012138843536377,1378,0.0056407451629638,1372,0.0701060295104981,1380,0.0692572593688965,1377,0.115724563598633,1381,0.130041837692261,1389,1.82435345649719
18534908,185,3304,,,,,,,678.0,0.0,299.971659421921,,,,,,,1804.74303190209,59.3088030815125,1803.18015132873,84.8741879463196,1550,0.001901626586914,1161,0.0201237201690674,1711,0.0078723430633544,1750,0.0686743259429932,1757,0.070347785949707,1709,0.278167247772217,1761,0.145200490951538,1761,2.93236565589905
35012277,185,2839,,,,,,,896.0,0.0,111.831517696381,,,,,,,1435.5,7.65026521682739,1345.67515610902,500.577086210251,1114,0.0018973350524902,867,0.0140845775604248,1168,0.0056886672973632,1190,0.0645129680633545,1207,0.0663595199584961,1173,0.109956979751587,1236,0.139368534088135,1238,2.16305637359619
47854857,185,3863,,,,,,,604.0,0.0,374.17490696907,,,,,,,1965.5,88.6148784160614,1927.69396797407,502.356342554092,1745,0.0019428730010986,1151,0.0224661827087402,1794,0.005953311920166,1760,0.0721650123596191,1774,0.0749123096466064,1798,0.157015085220337,1775,0.177160739898682,1796,2.23194098472595
93006320,185,4120,,,,,,,8.0,123.75,500.149895429611,,,,,,,2070.0,44.909373998642,2003.02285453793,500.003213882446,1732,0.0019266605377197,1150,0.0211498737335205,1788,0.0064864158630371,1800,0.0864169597625732,1805,0.0935351848602295,1787,0.189719915390015,1807,0.190099477767944,1808,2.69538617134094
120971873,185,2669,,,,,,,338.0,0.0,274.175574541092,,,,,,,1354.5,5.72048425674439,1292.2908340039,356.185340166092,1239,0.0018815994262695,744,0.0123367309570313,1257,0.0051081180572509,1226,0.0644686222076416,1230,0.0646858215332031,1259,0.066225528717041,1233,0.123292446136475,1258,1.40097379684448
230601773,185,5156,,,,,,,4.0,297.0,500.181365966797,,,,,,,2843.0,21.0086290836334,2712.43370007556,500.004081726074,2125,0.0019373893737792,1490,0.0310957431793213,2295,0.0086715221405029,2241,0.100951910018921,2254,0.108298063278198,2306,0.326809406280518,2255,0.25763463973999,2282,3.40274143218994
285287229,185,4034,,,,,,,20.0,40.8,500.06119966507,,,,,,,2172.5,28.2917716503143,2082.84768742549,500.006064653397,1737,0.0019259452819824,1327,0.0240480899810791,1891,0.0081181526184082,1912,0.0775637626647949,1930,0.078913688659668,1924,0.248165845870972,1941,0.186803340911865,1938,3.57812738418579
14060856,186,2642,,,,,,,472.000000000009,0.0,264.655861377716,,,,,,,1327.5,1.4240734577179,1185.63743738957,500.002966165543,1051,0.0019235610961914,592,0.0081303119659423,1082,0.0052502155303955,1048,0.0691432952880859,1061,0.0703184604644775,1086,0.0931520462036133,1063,0.124052047729492,1078,1.70061683654785
22863638,186,2436,,,,,,,355.999999999909,0.0,49.818202495575,,,,,,,1239.25,5.21147060394287,1214.11919272514,59.3598666191101,1177,0.0019257068634033,758,0.0106656551361084,1200,0.0053489208221435,1180,0.0603129863739014,1184,0.0626101493835449,1200,0.0702083110809326,1184,0.110638380050659,1202,1.35177612304688
23334169,186,2689,,,,,,,562.0,0.0,233.032304048538,,,,,,,1377.0,14.3059051036835,1319.71522911017,363.709128856659,1169,0.0019044876098632,952,0.0148828029632568,1240,0.0060672760009765,1222,0.0651111602783203,1226,0.0681123733520508,1244,0.138344764709473,1225,0.117282629013062,1249,1.94917893409729
112628165,186,3106,,,,,,,672.0,0.0,189.224804162979,,,,,,,1585.5,7.27322268486023,1484.67180385505,500.003653287888,1282,0.0019130706787109,929,0.0142648220062256,1330,0.0060737133026123,1333,0.0720174312591553,1340,0.0739150047302246,1342,0.122945070266724,1344,0.135805130004883,1345,2.13753223419189
190696559,186,1997,,,,,,,256.0,0.0,1.03485631942749,1341.0,0.0,1.28853130340576,605.0,0.0,1.91135096549988,1350.0,0.552842617034912,1350.0,0.583997011184692,1266,0.0018861293792724,955,0.0114009380340576,1321,0.0056018829345703,1338,0.0456435680389404,1343,0.0482661724090576,1341,0.121532440185547,1343,0.0829107761383057,1349,1.46159815788269
200494218,186,3858,,,,,,,0.0,inf,1.86179947853088,,,,,,,2177.5,67.3606524467468,2165.9588833701,196.161363124847,1860,0.0019135475158691,1428,0.0263111591339111,2051,0.0082979202270507,2077,0.0699944496154785,2080,0.073850154876709,2021,0.358664512634277,2081,0.156414031982422,2111,3.59362435340881
778446,187,3537,,,,,,,,,,,,,,,,1772.5,5.49892354011536,1646.46311433044,505.681826114655,1245,0.0019729137420654,832,0.0147242546081543,1302,0.0067675113677978,1302,0.0859346389770508,1320,0.0867435932159424,1299,0.197506904602051,1326,0.178610563278198,1331,2.70950222015381
18374320,187,2693,,,,,,,,,,,,,,,,1424.5,18.6833894252777,1391.65872915048,327.876920461655,1165,0.0019152164459228,1108,0.0178790092468262,1222,0.0063002109527587,1259,0.0638363361358643,1264,0.0629208087921143,1232,0.124977350234985,1289,0.126675605773926,1303,2.14352917671204
96907622,187,6246,,,,,,,,,,,,,,,,3346.19925192923,500.004869699478,3346.19925192923,500.004869699478,2876,0.0019912719726562,2061,0.0585689544677734,3065,0.009437084197998,3176,0.112390041351318,3206,0.120709419250488,3067,0.743274211883545,3210,0.329090356826782,3209,6.35021638870239
129093262,187,4207,,,,,,,,,,,,,,,,2219.50000000001,146.950599908829,2195.58939685715,501.236839532852,2047,0.0019865036010742,1452,0.0277915000915527,2097,0.0065367221832275,2068,0.0823676586151123,2078,0.0875601768493652,2096,0.213088035583496,2079,0.202715635299683,2088,2.50546002388
16263665,188,1054,,,,,,,238.0,0.0,0.712307929992676,596.0,0.0,1.02195549011231,371.0,0.0,1.40912747383118,602.111111111111,0.374908447265625,602.0,0.617442846298218,556,0.0019750595092773,450,0.0048103332519531,582,0.0047144889831543,594,0.0434732437133789,594,0.0445578098297119,591,0.0451304912567139,595,0.0595476627349854,597,0.934540033340454
18718580,188,2737,,,,,,,,,,,,,,,,1445.5,30.253565788269,1437.12173118812,90.0066449642181,1227,0.0019240379333496,993,0.0187087059020996,1298,0.0058603286743164,1366,0.0594260692596436,1377,0.0612127780914307,1391,0.161174058914185,1404,0.119641304016113,1405,2.35517406463623
58930815,188,2813,,,,,,,,,,,,,,,,1497.11438894573,42.3332419395447,1489.13223129261,125.843603849411,1375,0.0019388198852539,917,0.016035795211792,1441,0.0059585571289062,1423,0.0617997646331787,1432,0.0640730857849121,1441,0.156035423278809,1432,0.134311676025391,1446,2.04992580413818
93787797,188,3183,,,,,,,434.000000000015,0.0,201.046406507492,1893.0,0.0,11.0827977657318,910.000000000015,0.0,198.356179237366,1897.0,11.5262484550476,1897.0,10.7718577384949,1776,0.0019342899322509,1211,0.0198369026184082,1867,0.0064754486083984,1865,0.0600550174713135,1865,0.062734842300415,1871,0.174271106719971,1867,0.11208963394165,1874,2.11930966377258
111374622,188,3632,,,,,,,,,,,,,,,,2107.10457127952,49.2756538391113,2106.77253230242,53.4582226276398,1929,0.0019774436950683,1414,0.0245230197906494,2030,0.0076289176940918,2056,0.0684792995452881,2061,0.0713975429534912,2029,0.258772134780884,2064,0.178746223449707,2066,3.14349842071533
135397331,188,3101,,,,,,,531.999999999996,0.0,94.3076014518738,1577.0,0.0190234622701331,500.018955945969,630.999999999996,0.0,88.4055435657501,1598.07220974514,39.3951966762543,1589.75,140.364138841629,1542,0.0019443035125732,999,0.0155329704284668,1569,0.0056779384613037,1556,0.0662994384765625,1560,0.06964111328125,1569,0.10524320602417,1560,0.123672962188721,1570,1.71735548973084
184594566,188,5721,,,,,,,,,,,,,,,,2869.5,101.032553434372,2869.50000000001,500.005636692047,2033,0.0019867420196533,2060,0.0378458499908447,2086,0.0063288211822509,2190,0.110496759414673,2230,0.118253946304321,2087,0.188498735427856,2252,0.233738422393799,2279,3.62565469741821
189111957,188,3195,,,,,,,,,,,,,,,,1638.5,40.5659227371216,1597.20163613538,397.469578742981,1457,0.0019631385803222,1003,0.0174996852874756,1520,0.0060572624206543,1501,0.0721457004547119,1506,0.072080135345459,1524,0.176598072052002,1507,0.144959926605225,1519,2.14321994781494
197903282,188,6838,,,,,,,,,,,,,,,,3744.0,81.768440246582,3744.0,500.007101774216,2654,0.0019981861114501,2286,0.0605278015136719,3011,0.0126011371612549,3079,0.131399393081665,3092,0.140524864196777,3016,0.709353923797607,3097,0.334416151046753,3101,6.37734246253967
238264600,188,1145,,,,,,,290.0,0.0,3.8764533996582,610.0,0.0,198.393873691559,424.0,0.0,4.61682105064392,633.0,0.519743919372559,623.243974778905,8.96738624572754,575,0.0018877983093261,440,0.0057625770568847,595,0.0046653747558593,595,0.0450372695922852,600,0.0470042228698731,601,0.037797212600708,605,0.0641052722930908,604,0.936594247817993
15647676,189,4294,,,,,,,,,,,,,,,,2238.56907616533,159.308359146118,2227.14176364113,318.373723268509,2005,0.0019705295562744,1232,0.0238626003265381,2135,0.0088660717010498,2154,0.0891849994659424,2166,0.0950570106506348,2156,0.455729007720947,2167,0.205977439880371,2169,4.21915006637573
18226205,189,4721,,,,,,,,,,,,,,,,2380.5,64.2622494697571,2320.87499999999,500.003345966339,1885,0.0019831657409667,1263,0.0291678905487061,1972,0.0085415840148925,2008,0.101818323135376,2012,0.10716986656189,1977,0.418479442596436,2018,0.210126876831055,2019,3.55606985092163
300842571,189,5801,,,,,,,,,,,,,,,,2916.0,97.2408604621887,2915.99999999999,500.005535840988,2224,0.0020298957824707,1825,0.0424792766571045,2338,0.0088675022125244,2380,0.113480567932129,2404,0.120236158370972,2340,0.417032957077026,2417,0.319502830505371,2422,5.04243850708008
17714569,190,2868,,,,,,,,,,,,,,,,1505.0,4.5953528881073,1459.80636466366,265.170448303223,1308,0.0019843578338623,1056,0.0144367218017578,1354,0.0057463645935058,1341,0.0694866180419922,1348,0.0695955753326416,1354,0.131813287734985,1349,0.141746759414673,1363,2.15763282775879
40580577,190,3421,,,,,,,,,,,,,,,,1751.5,48.3414447307587,1727.57620929073,128.602416753769,1348,0.0019981861114501,1325,0.0217499732971191,1488,0.0082128047943115,1552,0.0657389163970947,1588,0.0691452026367188,1585,0.359193325042725,1611,0.213979244232178,1630,4.58151006698608
150402542,190,1088,,,,,,,286.0,0.0,1.10365700721741,601.0,0.0,1.70427513122559,410.0,0.0,1.89381003379822,617.0,0.407101631164551,616.5,0.91959023475647,530,0.0019009113311767,475,0.0059874057769775,585,0.005054235458374,603,0.0437831878662109,607,0.0443241596221924,601,0.0698783397674561,608,0.066814661026001,611,1.25490617752075
17403755,191,1312,,,,,,,250.0,0.0,5.12820148468018,776.0,0.0,1.35238718986511,530.0,0.0,5.7459237575531,778.0,0.485209941864014,778.0,0.509533882141113,718,0.0019593238830566,561,0.0069184303283691,749,0.0054836273193359,768,0.0481052398681641,770,0.0493805408477783,754,0.0881330966949463,770,0.0799534320831299,773,1.20877265930176
18594420,191,1596,,,,,,,338.0,0.0,3.1045343875885,873.0,0.0,1.28925251960754,478.0,0.0,3.86121368408203,884.0,0.636791944503784,884.0,0.678348541259766,824,0.0019435882568359,621,0.0073506832122802,865,0.0050709247589111,866,0.0510916709899902,869,0.0523006916046143,875,0.0754895210266113,871,0.0913145542144775,877,1.36255192756653
18836167,191,2179,,,,,,,782.0,0.0,0.367621898651123,1178.0,0.0,453.45037317276,964.0,0.0,1.05497097969055,1234.24358974359,2.35881972312927,1231.63047704501,8.65379762649536,944,0.0019698143005371,1063,0.016484260559082,1139,0.0069594383239746,1193,0.0522398948669434,1204,0.0545487403869629,1206,0.241823196411133,1207,0.101532936096191,1212,2.82610583305359
30207757,191,5502,,,,,,,,,,,,,,,,2758.5,93.7185754776001,2758.5,500.005346059799,2261,0.0020105838775634,1466,0.031613826751709,2324,0.0077784061431884,2312,0.110546588897705,2322,0.117632627487183,2324,0.461618423461914,2328,0.367995977401733,2330,4.12363457679749
61086747,191,4253,,,,,,,,,,,,,,,,2582.6872996959,68.8454513549805,2582.68095228519,60.7963407039642,2391,0.0019612312316894,1624,0.0369184017181396,2507,0.008692979812622,2535,0.0790669918060303,2540,0.0842368602752686,2500,0.464469909667969,2541,0.249122142791748,2547,4.51372504234314
120459837,191,6195,,,,,,,,,,,,,,,,3279.00000000001,428.457792282105,3252.65740740739,500.004976511002,2225,0.0020117759704589,2704,0.0544216632843018,2460,0.0140371322631836,2960,0.104825258255005,3009,0.112107753753662,2971,0.932119369506836,3060,0.380763292312622,3060,8.87092709541321
168224294,191,4552,,,,,,,,,,,,,,,,2515.0,18.9565978050232,2405.02848459215,500.012980461121,1969,0.0020217895507812,1397,0.0297143459320068,2124,0.0087912082672119,2145,0.0954513549804688,2152,0.100504398345947,2124,0.431754350662231,2157,0.278412580490112,2169,3.76093912124634
338017544,191,3925,,,,,,,,,,,,,,,,2059.5,55.0744075775147,1992.47533619864,501.511046171188,1722,0.0019984245300292,1372,0.024998664855957,1814,0.0077955722808837,1861,0.0857353210449219,1864,0.0899405479431152,1824,0.350578784942627,1867,0.174187421798706,1872,3.51617097854614
1608991,192,4569,,,,,,,,,,,,,,,,2475.5,91.7874388694763,2409.02541670081,500.003787279129,2016,0.0019843578338623,1671,0.0324869155883789,2154,0.009361982345581,2210,0.0922186374664307,2220,0.0916788578033447,2155,0.3490309715271,2223,0.209236145019531,2215,3.8135027885437
159629146,192,4854,,,,,,,,,,,,,,,,2489.75,92.8961837291718,2411.39694536149,500.003593683243,1954,0.0020251274108886,1531,0.0361292362213135,2084,0.0090153217315673,2120,0.101759195327759,2131,0.108256101608276,2065,0.415600776672363,2136,0.242077827453613,2132,4.35683083534241
16987303,193,13538,,,,,,,,,,,,,,,,8187.0,500.004067897797,8187.0,500.004067897797,4145,0.002131700515747,4146,0.200947046279907,4529,0.0350117683410645,4369,0.302940607070923,4489,0.327325820922852,4441,0.71459174156189,4818,0.980283260345459,4895,19.9960844516754
54107218,193,3655,,,,,,,,,,,,,,,,1831.5,4.55108857154846,1716.07150867042,500.014700651169,1386,0.0020239353179931,823,0.0154521465301514,1453,0.0067822933197021,1468,0.097240686416626,1474,0.101760864257813,1452,0.200343608856201,1474,0.172754764556885,1478,2.83863162994385
155689319,193,3666,,,,,,,,,,,,,,,,1840.5,16.4513819217682,1743.06988505184,500.00356054306,1518,0.0020253658294677,1013,0.0182993412017822,1551,0.0064451694488525,1541,0.0935604572296143,1547,0.0966479778289795,1549,0.150593280792236,1548,0.16912579536438,1551,2.14643430709839
198327282,193,4569,,,,,,,,,,,,,,,,2536.33333333333,26.7885119915009,2448.40445044014,500.003007411957,2126,0.0020651817321777,1573,0.0311181545257568,2293,0.0086102485656738,2281,0.0919477939605713,2290,0.0959820747375488,2302,0.282999753952026,2294,0.211569309234619,2307,3.50393581390381
202195505,193,7909,,,,,,,,,,,,,,,,4383.01918670155,500.005239963532,4383.01918670155,500.005239963532,3404,0.0021183490753173,2853,0.0895571708679199,3728,0.0156538486480713,3824,0.143394947052002,3834,0.148930788040161,3733,0.677295923233032,3845,0.41922402381897,3841,7.51590538024902
26961048,194,2879,,,,,,,,,,,,,,,,1469.5,10.3036620616913,1400.55866354533,397.588349103928,1274,0.0019986629486083,873,0.0137791633605957,1319,0.0061113834381103,1315,0.0731475353240967,1319,0.0733788013458252,1327,0.112788915634155,1323,0.144879579544067,1331,1.93250560760498
28490110,194,4864,,,,,,,,,,,,,,,,2532.5,78.5891466140747,2461.57264736299,500.023637294769,1997,0.0020527839660644,1528,0.0351557731628418,2066,0.0077004432678222,2124,0.104714393615723,2132,0.112204551696777,2077,0.269076585769653,2132,0.237935066223145,2136,3.44985294342041
151495845,194,8972,,,,,,,,,,,,,,,,5037.0,500.004564762116,5037.0,500.004564762116,3699,0.0021333694458007,3362,0.0854358673095703,4082,0.0161833763122559,4186,0.176977872848511,4214,0.182514190673828,4141,1.17502760887146,4218,0.46930456161499,4218,10.9583594799042
158419434,194,7201,,,,,,,,,,,,,,,,3982.0,238.103628873825,3982.0,500.008184671402,3080,0.0021224021911621,2584,0.0620565414428711,3405,0.0150163173675537,3483,0.125980854034424,3500,0.133880615234375,3416,0.854923009872437,3562,0.349649906158447,3575,7.76368999481201
3245291,195,2373,,,,,,,,,,,,,,,,1207.0,1.51045870780945,1119.12038063319,240.290018320084,1006,0.0020647048950195,738,0.0118639469146729,1036,0.0054597854614257,1018,0.0692830085754395,1028,0.0700516700744629,1039,0.0854613780975342,1028,0.120476961135864,1040,1.68162226676941
17503591,195,1920,,,,,,,262.0,0.0,21.5706765651703,1047.0,0.0,41.5512080192566,352.0,0.0,21.7110888957977,1055.5,2.00977754592895,1052.16666666667,4.66830897331238,975,0.0019991397857666,620,0.0084536075592041,1045,0.0057065486907959,1040,0.0578212738037109,1045,0.0621089935302734,1045,0.115397930145264,1045,0.0961925983428955,1044,1.66713929176331
85716069,195,5061,,,,,,,,,,,,,,,,2841.00000000001,147.759876489639,2809.45262834091,500.00345826149,2436,0.0020990371704101,1959,0.04628586769104,2598,0.0094778537750244,2601,0.0936000347137451,2612,0.102110624313355,2603,0.345471858978271,2614,0.26175332069397,2610,3.7759428024292
216843160,195,7155,,,,,,,,,,,,,,,,3951.0,171.780060768127,3950.99999999998,500.007661581039,3009,0.0020952224731445,2069,0.0592632293701172,3370,0.0136997699737549,3409,0.139599084854126,3427,0.146924257278442,3392,0.62026572227478,3439,0.436539649963379,3438,7.49978065490723
14836915,196,5638,,,,,,,,,,,,,,,,3107.11372981599,382.402154922485,3106.19728447893,459.381758928299,2912,0.0020747184753417,1968,0.0424165725708008,3018,0.0089929103851318,2999,0.102202892303467,3012,0.109648942947388,3017,0.475239515304565,3012,0.336621046066284,3019,4.86764073371887
37103386,196,5914,,,,,,,,,,,,,,,,3248.33538046313,500.003530740738,3248.33538046313,500.003530740738,2874,0.0020697116851806,2365,0.0552632808685303,2990,0.0099260807037353,3026,0.105124235153198,3041,0.112649917602539,2985,0.305593729019165,3043,0.295306444168091,3043,4.62848019599915
51694885,196,3609,,,,,,,736.0,0.0,6.47535490989685,2087.0,0.0,250.926136255264,1130.0,0.0,6.54843640327454,2112.0,14.2012002468109,2112.0,13.8263788223267,1820,0.0020582675933837,1578,0.0228345394134521,1951,0.0079030990600585,2074,0.0737900733947754,2079,0.073847770690918,1972,0.290364265441895,2082,0.138089418411255,2100,3.6478374004364
64931560,196,4560,,,,,,,,,,,,,,,,2366.51966004394,328.121730089188,2364.00000000001,380.99148273468,2245,0.0020563602447509,1525,0.0330491065979004,2276,0.006535530090332,2249,0.0916812419891357,2255,0.0979087352752686,2276,0.162542104721069,2256,0.209508895874023,2267,2.39539575576782
18951737,197,3257,,,,,,,,,,,,,,,,1657.0,19.7340273857117,1610.26530297348,324.976945161819,1531,0.002087116241455,951,0.0136258602142334,1572,0.0062296390533447,1535,0.0803782939910889,1540,0.0802764892578125,1570,0.130136013031006,1541,0.165114641189575,1571,2.23380589485168
6351572,198,3085,,,,,,,,,,,,,,,,1579.0,15.0937297344208,1509.11278356878,500.003510951996,1281,0.00205659866333,1210,0.0170624256134033,1321,0.0061955451965332,1311,0.0814011096954346,1325,0.0879416465759277,1321,0.116110324859619,1416,0.170253276824951,1422,2.36618804931641
15012486,198,8638,,,,,,,,,,,,,,,,4726.99999999999,500.004484891891,4726.99999999999,500.004484891891,3641,0.0022046566009521,2658,0.0924174785614014,3892,0.0165460109710693,3919,0.168295621871948,3938,0.175892114639282,3872,1.38223099708557,3941,0.538817644119263,3947,10.8917245864868
16726878,198,2071,,,,,,,276.0,0.0,14.2458212375641,1161.0,0.0,3.08763408660889,554.0,0.0,13.9682698249817,1162.5,2.14680862426758,1162.5,2.19074201583862,1138,0.002032995223999,755,0.0112431049346924,1155,0.0052707195281982,1143,0.0609877109527588,1147,0.0613772869110107,1157,0.0472278594970703,1148,0.0994951725006104,1159,1.26087880134583
18630326,198,4853,,,,,,,,,,,,,,,,2427.5,22.9792990684509,2327.85490375802,500.004397392273,2020,0.0021090507507324,1231,0.0245771408081055,2056,0.0069787502288818,2004,0.110699892044067,2008,0.117044448852539,2057,0.196599245071411,2013,0.280048847198486,2054,3.16678309440613
22915745,198,5234,,,,,,,,,,,,,,,,2673.99999999999,307.200418949127,2673.99999999999,500.003900051117,2294,0.0020997524261474,1647,0.0424826145172119,2392,0.0091917514801025,2397,0.117452621459961,2408,0.120934724807739,2388,0.339004516601562,2411,0.296921014785767,2401,4.31253790855408
27853708,198,1480,,,,,,,326.0,0.0,3.74011445045471,816.0,0.0,9.78012347221374,504.0,0.0,4.40486836433411,830.111111111111,0.729002952575684,829.211538461538,1.64033365249634,745,0.0020196437835693,569,0.0079073905944824,803,0.0053844451904296,812,0.0541715621948242,812,0.055325984954834,820,0.0847389698028564,815,0.0885064601898193,819,1.51565146446228
252415267,198,3928,,,,,,,,,,,,,,,,2232.55466992993,86.2628643512726,2230.73722111271,102.179505348206,1943,0.0021064281463623,1590,0.0281734466552734,2071,0.0097620487213134,2117,0.0752701759338379,2127,0.0775542259216309,2115,0.356061458587646,2139,0.217042446136475,2143,3.83318710327148
14807093,199,3522,,,,,,,,,,,,,,,,1779.0,80.0446970462799,1749.92411528119,476.470901012421,1513,0.0020887851715087,1281,0.0206165313720703,1612,0.0073790550231933,1653,0.0848896503448486,1661,0.0867557525634766,1614,0.252172708511353,1670,0.179790735244751,1671,3.32544207572937
17922109,199,4825,,,,,,,,,,,,,,,,2417.0,5.68534636497498,2263.64616177076,500.003847360611,1735,0.0021069049835205,973,0.0207929611206055,1753,0.006122350692749,1675,0.12510347366333,1684,0.129379987716675,1754,0.0843162536621094,1687,0.253382444381714,1764,2.92743682861328
46160500,199,3225,,,,,,,636.0,0.0,14.350620508194,1801.0,0.0,430.073282957077,918.0,0.0,13.5820300579071,1815.0,15.7932920455933,1812.0,28.7351822853088,1676,0.0020866394042968,1203,0.0191037654876709,1762,0.0071401596069335,1763,0.0727672576904297,1768,0.0737147331237793,1760,0.16391921043396,1780,0.141481399536133,1782,2.57258462905884
68732646,199,1582,,,,,,,,,,,,,,,,868.5,0.874228000640869,853.539860699669,16.3689968585968,775,0.0020554065704345,600,0.0072813034057617,813,0.0055773258209228,814,0.0585510730743408,818,0.0611062049865723,813,0.0815553665161133,819,0.094876766204834,822,1.41358113288879
255790981,199,6996,,,,,,,,,,,,,,,,3842.47465297739,500.003297567368,3842.47465297739,500.003297567368,3127,0.0021774768829345,2470,0.072007417678833,3339,0.0146183967590332,3383,0.137585639953613,3399,0.146938323974609,3349,0.797661781311035,3404,0.476100921630859,3405,7.90851521492004
5539522,200,2408,,,,,,,,,,,,,,,,1264.09090909091,10.8392386436462,1243.37264313383,86.1726958751678,1056,0.0020625591278076,915,0.0136921405792236,1140,0.0064222812652587,1172,0.067166805267334,1176,0.0673151016235352,1149,0.142997980117798,1180,0.109474658966064,1186,2.15633034706116
19064433,200,4208,,,,,,,,,,,,,,,,2267.0,111.021806716919,2219.83376228344,500.003458976746,1798,0.0021109580993652,1720,0.0296883583068848,1925,0.009437084197998,1997,0.0925211906433106,2012,0.0985817909240723,1950,0.37893795967102,2028,0.201491594314575,2063,4.18360710144043
31949053,200,2880,,,,,,,1000.0,0.0,17.6955978870392,1232.0,0.1875,500.039073228836,1110.0,0.0,16.503235578537,1503.5,11.1456048488617,1503.5,11.7489161491394,1232,0.0020828247070312,1280,0.0173201560974121,1292,0.0066399574279785,1415,0.0710177421569824,1444,0.0723717212677002,1485,0.143170833587646,1496,0.145579099655151,1499,2.63957643508911
14869783,201,1124,,,,,,,122.0,0.0,4.54319334030151,807.0,0.0,0.391768932342529,385.0,0.0,5.16468501091003,808.0,0.507670640945435,808.0,0.551301002502441,784,0.0020356178283691,455,0.0066118240356445,808,0.0052669048309326,808,0.0537548065185547,808,0.0557334423065186,808,0.0352351665496826,808,0.0624635219573975,808,0.972242116928101
33097148,201,2502,,,,,,,,,,,,,,,,1266.0,3.57899904251099,1206.21152154653,188.312524795532,1105,0.0021159648895263,788,0.0122377872467041,1138,0.0060641765594482,1123,0.0740232467651367,1131,0.0760858058929443,1138,0.101048707962036,1131,0.143650531768799,1146,1.75970697402954
175553601,201,8888,,,,,,,,,,,,,,,,5165.50000000001,500.005545377731,5165.50000000001,500.005545377731,3406,0.0021774768829345,3268,0.0942184925079346,3943,0.0221717357635498,4169,0.175930500030518,4182,0.186551570892334,4228,0.888652086257935,4347,0.457738399505615,4358,11.2693898677826
227650565,201,5101,,,,,,,,,,,,,,,,2800.0,64.3368303775787,2755.67994837434,500.01480960846,2249,0.0021655559539794,1525,0.0381698608398437,2458,0.0109231472015381,2532,0.110573291778564,2570,0.117817163467407,2481,0.586458683013916,2573,0.328404426574707,2556,5.5766749382019
926981,202,5620,,,,,,,,,,,,,,,,2811.25,92.3200290203094,2811.24999999999,500.006576776505,2070,0.002150535583496,1876,0.0374953746795654,2126,0.0074725151062011,2243,0.126159429550171,2250,0.132054567337036,2123,0.233296394348145,2338,0.288198471069336,2357,4.40079665184021
15208246,202,7892,,,,,,,,,,,,,,,,4173.50000000001,500.01359629631,4173.50000000001,500.01359629631,3291,0.0021748542785644,2262,0.0694983005523682,3438,0.0110483169555664,3453,0.163569927215576,3467,0.170300722122192,3443,0.823711156845093,3470,0.505064010620117,3471,7.44549059867859
15335809,202,5858,,,,,,,,,,,,,,,,2955.5,126.869831085205,2955.50000000001,500.006290912628,2353,0.0021705627441406,1619,0.0375378131866455,2560,0.0127558708190918,2596,0.14389443397522,2603,0.150113582611084,2543,0.735660076141357,2606,0.309880256652832,2605,7.63956499099731
17658786,202,6981,,,,,,,,,,,,,,,,3858.74714586818,500.00525021553,3858.74714586818,500.00525021553,3243,0.0021808147430419,2501,0.0630099773406982,3554,0.0132942199707031,3642,0.140884876251221,3659,0.148077487945557,3550,0.741404294967651,3660,0.376179933547974,3662,8.13369011878967
44666348,202,6255,,,,,,,,,,,,,,,,3308.78221584663,500.003294467926,3308.78221584663,500.003294467926,2886,0.002171516418457,2106,0.0523529052734375,3055,0.0133893489837646,3116,0.122110605239868,3128,0.130415916442871,3076,0.887619733810425,3131,0.393947601318359,3125,7.37893748283386
77404713,202,2305,,,,,,,,,,,,,,,,1199.0,4.27220869064331,1169.05958863166,83.5723457336426,1078,0.0021231174468994,835,0.0110709667205811,1100,0.005854845046997,1084,0.0697176456451416,1097,0.0702009201049805,1100,0.0899271965026856,1098,0.133801698684692,1099,1.62399125099182
175529494,202,1570,,,,,,,416.0,0.0,6.45131802558899,794.0,0.0125944584382871,500.01851606369,547.0,0.0,6.66197848320007,829.0,1.04920244216919,825.149959044889,4.54628944396973,735,0.0021088123321533,636,0.0072591304779052,776,0.0056278705596923,779,0.0577647686004639,785,0.0599594116210938,781,0.0805938243865967,786,0.0904154777526856,791,1.4744188785553
155661154,203,6584,,,,,,,,,,,,,,,,3762.5,281.289171934128,3762.50000000003,500.004895925522,2994,0.0021615028381347,2831,0.0694479942321777,3293,0.0126838684082031,3328,0.118499994277954,3347,0.126932382583618,3316,0.577454090118408,3351,0.389821767807007,3391,6.73679614067078
378494343,203,1227,,,,,,,216.0,0.0,3.2887544631958,751.0,0.0,0.636280536651611,443.0,0.0,3.69270706176758,765.5,0.442850351333618,765.5,0.537015199661255,704,0.0021023750305175,554,0.006141185760498,745,0.0055584907531738,756,0.0547420978546143,760,0.0558412075042725,753,0.0725734233856201,761,0.0784018039703369,765,1.29808521270752
14058831,204,2456,,,,,,,,,,,,,,,,1246.0,2.93584513664246,1170.88783611163,346.073746681213,1010,0.0021595954895019,716,0.0126276016235352,1049,0.0064868927001953,1040,0.0762555599212647,1045,0.0776538848876953,1049,0.116365671157837,1047,0.131493806838989,1063,2.00294804573059
14630490,204,1538,,,,,,,446.0,0.0,5.9855055809021,754.0,0.0,471.925860404968,555.0,0.0,6.16181468963623,805.5,0.741620540618897,795.169408514379,10.9407851696014,674,0.0021595954895019,541,0.0072650909423828,740,0.0059320926666259,775,0.0602982044219971,779,0.062225341796875,769,0.0825514793395996,779,0.0815184116363525,778,1.60303139686584
26103051,204,1378,,,,,,,396.0,0.0,3.34039258956909,740.0,0.0,4.39851546287537,487.0,0.0,4.38345050811768,767.666666666667,0.614142179489136,767.145631067961,2.13875651359558,658,0.0020959377288818,586,0.0077338218688964,728,0.0058457851409912,746,0.0535941123962402,751,0.0570898056030273,741,0.0789034366607666,751,0.0821740627288818,756,1.4831907749176
49536244,204,1400,,,,,,,372.0,0.0,3.13231563568115,722.0,0.0,42.7332243919373,504.0,0.0,3.5881404876709,753.083333333333,0.859178781509399,753.0,1.20860004425049,648,0.0021150112152099,620,0.0074038505554199,685,0.0057053565979003,720,0.0583052635192871,737,0.0606679916381836,740,0.0812637805938721,744,0.0982444286346436,744,1.49147462844849
108159877,204,2134,,,,,,,,,,,,,,,,1100.0,1.36248660087585,1054.68847197119,121.522404193878,946,0.0021557807922363,716,0.0114552974700928,972,0.0058507919311523,962,0.0694143772125244,973,0.072014331817627,973,0.0795967578887939,974,0.119514465332031,979,1.68164777755737
317313520,204,4204,,,,,,,,,,,,,,,,2199.38788151108,120.717706680298,2181.56774065402,381.760551214218,1953,0.0022094249725341,1514,0.0275185108184814,2076,0.0090048313140869,2114,0.0941252708435059,2121,0.0952210426330566,2071,0.446905612945557,2122,0.239184856414795,2117,4.64112091064453
6165372,205,2055,,,,,,,362.0,0.0,13.5107927322388,1140.0,0.0,69.9407799243927,533.0,0.0,13.5624351501465,1151.75,2.3613908290863,1150.5,3.86953163146973,1090,0.0021917819976806,832,0.0125162601470947,1129,0.005972146987915,1124,0.0639369487762451,1128,0.0669667720794678,1132,0.104315280914307,1128,0.114054918289185,1132,1.66707921028137
6297852,205,3257,,,,,,,,,,,,,,,,1635.5,4.34755873680115,1525.19645694197,500.00342297554,1403,0.0021703243255615,901,0.0119693279266357,1421,0.0064315795898437,1427,0.0855095386505127,1433,0.0884594917297363,1470,0.116401672363281,1449,0.169048309326172,1471,2.46547961235046
14957252,205,4029,,,,,,,,,,,,,,,,2050.0,31.4926166534424,1965.64020064794,500.003492116928,1592,0.0021924972534179,1223,0.0227208137512207,1690,0.0085940361022949,1753,0.100636959075928,1763,0.107295513153076,1706,0.363522291183472,1766,0.210599899291992,1763,3.80298399925232
18496986,205,1561,,,,,,,426.0,0.0,0.984663009643555,878.0,0.0,26.641019821167,642.0,0.0,1.8852231502533,923.5,0.544957399368286,923.5,0.664960622787476,781,0.0021374225616455,775,0.0080156326293945,851,0.0063288211822509,895,0.0558071136474609,905,0.0574164390563965,910,0.0934097766876221,912,0.0911996364593506,916,1.60850548744202
22977196,205,2554,,,,,,,,,,,,,,,,1299.5,1.76667451858521,1221.50254482162,219.607420444489,1117,0.0021567344665527,733,0.0129725933074951,1137,0.0063898563385009,1138,0.078934907913208,1144,0.0802862644195557,1139,0.0984141826629639,1144,0.13073205947876,1147,1.85806703567505
141488457,205,2498,,,,,,,558.0,0.0,96.7429661750794,1295.0,0.0,166.922595500946,747.0,0.0,94.2978129386902,1311.0,12.0496335029602,1305.58333333333,48.984007358551,1202,0.0021355152130126,952,0.0126478672027588,1250,0.0066626071929931,1280,0.0738792419433594,1287,0.076594352722168,1256,0.153236150741577,1290,0.123605966567993,1296,2.24508953094482
254883790,205,1854,,,,,,,406.0,0.0,3.57803773880005,1017.0,0.0,7.2518789768219,532.0,0.0,4.22799396514893,1022.41666666667,1.03296637535095,1021.5,1.87605309486389,974,0.0021512508392333,675,0.0093519687652587,1013,0.0058343410491943,1003,0.0639793872833252,1009,0.0663909912109375,1014,0.0670297145843506,1009,0.0983614921569824,1016,1.46559166908264
20689206,206,5926,,,,,,,,,,,,,,,,2973.5,183.405816078186,2973.5,500.005844116211,2333,0.0022344589233398,1646,0.0443692207336426,2406,0.0087068080902099,2472,0.135848760604858,2488,0.145512580871582,2407,0.359244585037231,2490,0.369114875793457,2491,4.97402453422546
80317145,206,2011,,,,,,,338.0,0.0,14.0621783733368,1058.0,0.0,19.4020454883575,444.0,0.0,14.5652091503143,1077.5,1.5158851146698,1066.0608335403,13.9643263816834,1033,0.0021572113037109,724,0.0094504356384277,1055,0.0057334899902343,1040,0.0687768459320068,1044,0.069145679473877,1056,0.0631537437438965,1046,0.111073970794678,1056,1.42103505134583
15070932,207,4383,,,,,,,,,,,,,,,,2246.5,74.9027681350708,2159.57433803106,500.003703832626,1606,0.0022435188293457,1564,0.0345807075500488,1732,0.0092029571533203,1765,0.111141920089722,1794,0.118393898010254,1729,0.388460397720337,1798,0.25548529624939,1872,4.81526827812195
38108292,207,2977,,,,,,,,,,,,,,,,1556.0,14.4970569610596,1526.47492602292,157.705630540848,1329,0.0022237300872802,1111,0.0161352157592773,1405,0.0077762603759765,1442,0.0802681446075439,1455,0.0816845893859863,1423,0.227699995040894,1463,0.156412124633789,1462,2.95446920394897
44130462,207,3698,,,,,,,,,,,,,,,,1918.0,38.0326495170593,1858.15986557204,500.003514289856,1669,0.0022468566894531,1004,0.0188853740692139,1789,0.0085387229919433,1788,0.10338830947876,1791,0.1102454662323,1793,0.366494655609131,1791,0.21726393699646,1796,4.04823446273804
2576401,208,1198,,,,,,,416.0,0.0,0.906452655792236,656.0,0.0,8.53540873527527,517.0,0.0,1.70648527145386,704.0,0.449310541152954,704.0,0.579958200454712,581,0.0022053718566894,556,0.0067706108093261,639,0.0058691501617431,691,0.0549626350402832,693,0.0571589469909668,696,0.085247278213501,699,0.0817482471466064,699,1.46417188644409
34242979,208,4470,,,,,,,,,,,,,,,,2256.0,104.628635883331,2203.1333774753,500.00424695015,2074,0.0022535324096679,1520,0.0259225368499756,2100,0.0073022842407226,2072,0.108663082122803,2082,0.11442232131958,2100,0.168271064758301,2083,0.266247987747192,2099,2.98394298553467
18886852,209,5293,,,,,,,,,,,,,,,,2708.0,97.7978079319,2646.2246835443,500.00469493866,2385,0.0022614002227783,1549,0.0329442024230957,2459,0.0082538127899169,2434,0.124454975128174,2447,0.129644155502319,2454,0.291939496994019,2450,0.282793521881104,2457,4.24377775192261
73707412,209,4127,,,,,,,,,,,,,,,,2094.5,43.4621887207031,2015.12675156306,500.007920980454,1717,0.0022494792938232,1429,0.0261828899383545,1775,0.0077667236328125,1814,0.1024489402771,1831,0.108758211135864,1825,0.264206171035767,1850,0.201008081436157,1846,3.59586715698242
115221382,209,2668,,,,,,,564.0,0.0,17.777726650238,1546.0,0.0019404915912031,500.023639440537,938.0,0.0,17.8682157993317,1569.1398587401,5.26229357719421,1568.72600472813,7.70169496536255,1350,0.0022237300872802,1097,0.0141324996948242,1487,0.0079960823059082,1528,0.0740799903869629,1536,0.0749619007110596,1502,0.290252685546875,1539,0.149713754653931,1542,3.13358902931213
144723379,209,2547,,,,,,,,,,,,,,,,1381.75,2.50577616691589,1360.85688476762,59.6755969524384,1280,0.0022037029266357,860,0.0123865604400635,1319,0.006460428237915,1310,0.0764544010162354,1315,0.0781891345977783,1321,0.11715841293335,1315,0.119764804840088,1319,1.89409184455872
13274152,210,1189,,,,,,,282.0,0.0,3.50981473922729,660.0,0.0,8.93881487846375,422.0,0.0,4.48364806175232,674.166666666667,0.526549816131592,669.647813095932,4.62370133399963,609,0.0022282600402832,518,0.0064311027526855,647,0.0058608055114746,658,0.0566363334655762,660,0.060330867767334,651,0.0796864032745361,660,0.0897610187530518,661,1.39438486099243
21735280,210,1933,,,,,,,360.0,0.0,5.5578031539917,1023.0,0.0,190.278134822845,536.0,0.0,6.02830338478088,1042.5,2.36616086959839,1038.75,6.89748907089233,1001,0.0021953582763671,722,0.0108115673065186,1017,0.0058817863464355,991,0.0685248374938965,998,0.0704076290130615,1021,0.0621659755706787,1003,0.119480848312378,1022,1.50810074806213
105150583,210,4795,,,,,,,,,,,,,,,,2480.34482758621,221.524592876434,2468.24999999999,342.023172140121,1950,0.0023000240325927,2019,0.0409097671508789,2105,0.0096504688262939,2309,0.101503610610962,2334,0.108307600021362,2400,0.463860034942627,2445,0.245676755905151,2452,6.45039343833923
152435436,210,3348,,,,,,,,,,,,,,,,1867.50000000001,35.4958837032318,1862.38790196185,76.0274090766907,1621,0.0022330284118652,1410,0.0241353511810303,1760,0.0089530944824218,1781,0.0832955837249756,1792,0.0848517417907715,1767,0.248924016952515,1796,0.187398433685303,1800,3.17812156677246
13811562,211,7728,,,,,,,,,,,,,,,,3898.0,415.290282487869,7728.0,500.012746572495,3060,0.0023524761199951,2102,0.0618011951446533,3196,0.0105793476104736,3150,0.176539897918701,3163,0.186749458312988,3192,0.756203651428223,3167,0.50840163230896,3166,7.39908218383789
18731347,211,4720,,,,,,,,,,,,,,,,2372.5,66.9368214607239,2316.93274383041,500.003595590591,1854,0.0022873878479003,1495,0.0315017700195312,1964,0.0090456008911132,2006,0.118744611740112,2030,0.124557733535767,2021,0.433696269989014,2060,0.304225206375122,2051,5.63568067550659
46533358,211,1904,,,,,,,,,,,,,,,,1107.25,1.37176442146301,1101.83333333333,5.27991724014282,977,0.0021853446960449,828,0.0095810890197753,1031,0.0064103603363037,1055,0.0662708282470703,1066,0.0669016838073731,1049,0.121735811233521,1066,0.103762865066528,1065,1.9799485206604
159588456,211,4825,,,,,,,,,,,,,,,,2652.47747967985,174.190640687943,2636.58969136401,384.34188747406,2342,0.0023024082183837,1800,0.0364577770233154,2493,0.0101101398468018,2521,0.107600212097168,2535,0.114229440689087,2494,0.566779375076294,2537,0.277210235595703,2548,5.59365916252136
169216507,211,6403,,,,,,,,,,,,,,,,3402.0653063903,500.003753185272,3402.0653063903,500.003753185272,3141,0.00230073928833,2070,0.05010986328125,3226,0.0103378295898438,3214,0.131069898605347,3230,0.138101816177368,3228,0.523433208465576,3234,0.431862831115723,3233,5.86382532119751
13809612,212,3324,,,,,,,,,,,,,,,,1683.0,7.88826084136963,1606.9354981967,500.003644704819,1443,0.0022790431976318,1026,0.0158956050872803,1500,0.0075311660766601,1498,0.0916521549224854,1514,0.0933825969696045,1500,0.222305297851562,1516,0.176362991333008,1516,3.1099898815155
14849487,212,1693,,,,,,,364.0,0.0,8.56033039093018,889.0,0.0,18.9082515239716,515.0,0.0,9.0982072353363,908.0,1.37021541595459,906.509868421053,2.83797144889832,842,0.0022087097167968,653,0.0094609260559082,877,0.0061736106872558,874,0.0668671131134033,880,0.0685429573059082,894,0.0740158557891846,891,0.106174468994141,899,1.60648131370544
18665800,212,5100,,,,,,,,,,,,,,,,2607.06225014278,237.774052619934,2585.33333333331,500.004104137421,2227,0.0023202896118164,1563,0.0354249477386475,2339,0.0109355449676514,2396,0.117791175842285,2410,0.126354932785034,2366,0.471542119979858,2415,0.317030668258667,2425,5.3225109577179
36629388,212,7053,,,,,,,,,,,,,,,,3536.5,65.2585873603821,3536.49999999999,500.005042552948,2694,0.0023615360260009,1668,0.0406029224395752,2774,0.009148359298706,2715,0.177935600280762,2724,0.183239936828613,2771,0.479560852050781,2721,0.474619626998901,2759,5.51614379882813
37170886,212,4372,,,,,,,,,,,,,,,,2193.0,26.1260929107666,2116.49402456564,500.004199028015,1966,0.0023579597473144,1208,0.0208706855773926,2025,0.0077676773071289,2001,0.11716628074646,2009,0.122648000717163,2020,0.246188879013062,2013,0.226872444152832,2019,3.47974538803101
63207451,212,8922,,,,,,,,,,,,,,,,4913.0,500.006767272949,4913.0,500.006767272949,3679,0.0024085044860839,3138,0.0996811389923096,3953,0.0234789848327637,4031,0.19242000579834,4043,0.198208570480347,3967,1.43245816230774,4053,0.652304887771606,4061,12.921128988266
116798290,212,4069,,,,,,,,,,,,,,,,2160.50000000001,115.586121559143,2150.97808203889,301.465286254883,2001,0.0022916793823242,1447,0.0261590480804443,2044,0.0074021816253662,2056,0.101543426513672,2061,0.106185436248779,2044,0.205514907836914,2063,0.225607872009277,2064,2.89924669265747
35726059,213,7799,,,,,,,,,,,,,,,,4007.5,400.619537115097,7799.0,500.007666110992,3343,0.0023880004882812,2322,0.0651161670684814,3417,0.0115292072296143,3430,0.179206132888794,3440,0.185502052307129,3409,0.437122344970703,3443,0.47510290145874,3444,5.96152400970459
87798068,213,3867,,,,,,,,,,,,,,,,1993.04811882626,48.2916922569275,1975.61501198452,222.64168214798,1857,0.0022997856140136,1178,0.0215933322906494,1926,0.0076801776885986,1899,0.100644588470459,1916,0.106598615646362,1928,0.271936655044556,1916,0.257461786270142,1927,3.62316107749939
108205076,213,4339,,,,,,,,,,,,,,,,2173.5,8.50172972679138,2075.42299982209,500.003918170929,1748,0.0023524761199951,1196,0.0209541320800781,1829,0.0078327655792236,1816,0.117608547210693,1828,0.122518062591553,1836,0.240626096725464,1829,0.250774145126343,1836,4.08925747871399
256497288,213,17930,,,,,,,,,,,,,,,,12942.4222222222,500.00644159317,12942.4222222222,500.00644159317,6588,0.0024454593658447,8624,0.472239017486572,8896,0.237644910812378,9850,0.355188369750977,9926,0.384033918380737,10199,1.96913027763367,10291,1.10384678840637,10289,37.2186324596405
2363991,214,4462,,,,,,,,,,,,,,,,2434.73529411765,183.769268512726,2412.10175518419,500.004212141037,2030,0.0022540092468261,1850,0.0359580516815186,2146,0.0093560218811035,2248,0.10583758354187,2251,0.112457513809204,2159,0.351688861846924,2255,0.231937170028687,2282,4.72009587287903
19492215,214,3877,,,,,,,528.0,0.0,380.953481197357,2185.0,0.0,308.110452413559,741.0,0.0,379.874761819839,2189.25,45.402951002121,2189.25,47.542564868927,1967,0.0023446083068847,1193,0.02858567237854,2105,0.0095956325531005,2166,0.0998482704162598,2168,0.105437278747559,2105,0.495868921279907,2169,0.195690870285034,2168,4.98837566375732
20319646,214,2669,,,,,,,,,,,,,,,,1376.5,3.75328302383423,1310.5588206201,262.056851625442,1169,0.0023036003112792,793,0.0127532482147217,1227,0.0065994262695312,1241,0.087038516998291,1247,0.0877797603607178,1248,0.139090538024902,1247,0.155779123306274,1250,2.42708420753479
52772629,214,2069,,,,,,,324.0,0.0,7.26428866386414,1119.0,0.0,5.4352912902832,556.0,0.0,7.8480978012085,1133.16666666667,2.77977275848389,1130.75,4.34769153594971,1071,0.0022668838500976,762,0.0101757049560547,1104,0.006500244140625,1107,0.0721266269683838,1111,0.0785484313964844,1114,0.0866706371307373,1114,0.12971568107605,1119,1.71928882598877
129984134,214,6023,,,,,,,,,,,,,,,,3319.75523836581,500.005891084671,3319.75523836581,500.005891084671,2672,0.0023338794708251,2523,0.0546801090240479,2885,0.0148935317993164,3083,0.123457670211792,3097,0.135535955429077,2877,0.624855518341064,3159,0.3374342918396,3160,6.97437381744385
12069912,215,4463,,,,,,,,,,,,,,,,2260.5,125.554869651794,2223.16650439889,500.003507614136,1933,0.00234055519104,1539,0.029914379119873,2026,0.0091350078582763,2032,0.115198135375977,2049,0.121077299118042,2046,0.458595991134644,2052,0.283472776412964,2057,4.70884776115418
14203895,215,3640,,,,,,,,,,,,,,,,1849.0,11.309451341629,1749.29534600046,500.003543138504,1514,0.0023155212402343,1083,0.0200498104095459,1611,0.0084922313690185,1616,0.109885692596436,1625,0.116613388061523,1615,0.282199859619141,1628,0.234996318817139,1629,3.89990305900574
14338082,215,3237,,,,,,,,,,,,,,,,1626.75,8.13859820365906,1562.9357647925,347.12609910965,1428,0.0022981166839599,940,0.0144243240356445,1493,0.007753849029541,1509,0.101695537567139,1516,0.106520175933838,1510,0.244561672210693,1528,0.210960626602173,1532,3.46783947944641
16809036,215,4894,,,,,,,,,,,,,,,,2807.88461838388,132.952524185181,2796.23543013095,361.596462011337,2433,0.0023198127746582,1644,0.0364675521850586,2664,0.0123467445373535,2728,0.114492177963257,2738,0.123140096664429,2671,0.898397445678711,2737,0.272729396820068,2737,8.0046877861023
21415375,215,4687,,,,,,,,,,,,,,,,2368.5,28.3268592357635,2270.81897300419,500.004684686661,1971,0.0023431777954101,1342,0.0271787643432617,2049,0.0095133781433105,2030,0.128116369247437,2042,0.134416580200195,2046,0.34119987487793,2043,0.225281000137329,2049,3.8452684879303
22954430,215,2744,,,,,,,,,,,,,,,,1383.5,3.32270669937134,1322.32932945375,192.475037097931,1260,0.0023043155670166,819,0.0141716003417969,1280,0.0066714286804199,1283,0.0864965915679932,1291,0.0875916481018066,1303,0.109721183776855,1297,0.150748252868652,1306,2.2274158000946
198941747,215,8166,,,,,,,,,,,,,,,,4956.04586200649,500.003843307495,4956.04586200649,500.003843307495,3759,0.002354621887207,3661,0.105948686599731,4044,0.0205271244049072,4284,0.163887977600098,4308,0.171894311904907,4132,1.2664680480957,4432,0.780702114105225,4456,18.704357624054
790205,216,5498,,,,,,,,,,,,,,,,2755.0,60.6813778877258,2686.66666666665,500.006244659424,2140,0.0023238658905029,1442,0.03570556640625,2203,0.0085265636444091,2221,0.146387100219727,2234,0.153431415557861,2205,0.300191402435303,2239,0.376343250274658,2252,4.91589760780335
13179562,216,3507,,,,,,,,,,,,,,,,1774.0,27.1757390499115,1708.39525877445,500.00430560112,1464,0.0023071765899658,980,0.0188326835632324,1559,0.0083785057067871,1627,0.109178066253662,1634,0.114202976226807,1561,0.322935104370117,1636,0.225363254547119,1640,3.97057819366455
33612973,216,4089,,,,,,,,,,,,,,,,2317.57094419169,37.7999124526978,2315.77256114229,71.0577781200409,2105,0.0023353099822998,1586,0.0222940444946289,2241,0.0092806816101074,2270,0.099416971206665,2278,0.105452299118042,2245,0.441640615463257,2279,0.262261867523193,2285,4.84322500228882
36475508,216,3167,,,,,,,,,,,,,,,,1589.5,5.76334691047668,1452.53777091845,500.003619909286,1126,0.0023188591003417,1065,0.0183539390563965,1174,0.0071523189544677,1226,0.0994827747344971,1256,0.104817390441895,1325,0.156708717346191,1304,0.209403038024902,1323,3.03145790100098
89826562,216,9715,,,,,,,,,,,,,,,,5342.00000000001,500.007411718368,5342.00000000001,500.007411718368,3775,0.0023972988128662,3239,0.10972785949707,3916,0.0159361362457275,4154,0.2308509349823,4174,0.234549999237061,3912,1.10576152801514,4174,0.646490812301636,4186,11.4177014827728
133663120,216,3741,,,,,,,,,,,,,,,,1903.0,30.3150029182434,1849.71514732118,500.003559350967,1723,0.0023732185363769,1154,0.0205528736114502,1774,0.0074598789215087,1779,0.104912519454956,1785,0.110182762145996,1781,0.193138837814331,1789,0.214340686798096,1792,3.21310019493103
14422788,217,2224,,,,,,,,,,,,,,,,1138.3619047619,5.74834084510803,1089.77046189174,174.294738054276,921,0.0023458003997802,756,0.0117642879486084,972,0.0064723491668701,985,0.0836050510406494,997,0.0839214324951172,974,0.10727858543396,1001,0.131208658218384,1022,2.24090909957886
336463060,217,4035,,,,,,,,,,,,,,,,2078.70278410614,98.5930333137512,2075.34797044269,188.37694644928,1986,0.0023653507232666,1226,0.0223491191864014,2038,0.0081386566162109,2028,0.106643676757813,2037,0.115722179412842,2041,0.290591955184937,2037,0.271758794784546,2038,3.2239236831665
15944663,218,3321,,,,,,,426.0,0.0,456.162264823914,1730.0,0.0,12.4394912719727,599.0,0.0,455.594649553299,1730.0,23.676769733429,1730.0,20.2029211521149,1698,0.002352237701416,985,0.0172340869903564,1715,0.006765604019165,1702,0.105042219161987,1703,0.110272407531738,1715,0.101076602935791,1703,0.157065868377686,1715,2.22591328620911
16869298,218,2118,,,,,,,292.0,0.0,17.7942118644714,1185.0,0.0,8.82676410675049,451.0,0.0,19.450434923172,1195.0,1.71355986595154,1189.83814303639,9.34572124481201,1083,0.0023243427276611,729,0.0109856128692627,1179,0.0066714286804199,1160,0.0805423259735107,1165,0.0806663036346436,1179,0.177104949951172,1165,0.128522872924805,1176,2.52327537536621
18278524,218,2840,,,,,,,358.0,0.0,428.419194221497,1563.0,0.0,5.67568325996399,525.0,0.0,425.525238513947,1563.0,12.1016037464142,1563.0,10.7463340759277,1421,0.0023438930511474,773,0.0141029357910156,1547,0.0077567100524902,1556,0.0996441841125488,1559,0.106523513793945,1547,0.305582761764526,1559,0.151005744934082,1557,3.76197385787964
18338485,219,2842,,,,,,,,,,,,,,,,1476.5,7.92369294166565,1415.79686538391,281.983402729034,1308,0.0024104118347167,882,0.015322208404541,1361,0.0072176456451416,1355,0.0981466770172119,1362,0.100990533828735,1363,0.178429365158081,1362,0.175246953964233,1365,2.70469856262207
31153819,219,1948,,,,,,,368.0,0.0,12.9608118534088,1078.0,0.0,4.51327991485596,547.0,0.0,13.860155582428,1082.5,1.47922396659851,1082.5,1.42526197433472,1027,0.0023088455200195,744,0.0112206935882568,1072,0.0066275596618652,1070,0.0797021389007568,1071,0.0766680240631104,1072,0.107194662094116,1071,0.117148876190186,1077,1.89683413505554
47359057,219,3133,,,,,,,,,,,,,,,,1590.0,10.3291504383087,1531.81226465018,237.993906974792,1445,0.0023870468139648,961,0.0192842483520508,1490,0.0074462890625,1479,0.0993263721466064,1483,0.105468511581421,1490,0.184644460678101,1485,0.186490535736084,1491,2.64058685302734
163674521,219,5286,,,,,,,,,,,,,,,,2769.49999999999,281.666625976563,2752.29435150809,500.004348278046,2292,0.0023560523986816,1747,0.0443019866943359,2473,0.0128083229064941,2541,0.129234075546265,2564,0.136067867279053,2499,0.52548098564148,2567,0.33088231086731,2565,6.21511316299439
253360762,219,1807,,,,,,,326.0,0.0,7.40924715995789,941.0,0.0,5.07053089141846,472.0,0.0,8.1796977519989,943.25,1.08968257904053,941.0,1.70593953132629,897,0.002349853515625,619,0.0087206363677978,927,0.0064642429351806,918,0.07818603515625,921,0.0788195133209229,928,0.106041669845581,921,0.118812561035156,928,1.83133292198181
7682452,220,6195,,,,,,,,,,,,,,,,3117.0,156.656791687012,3059.84750000003,500.008785486221,2245,0.0024158954620361,2049,0.0581166744232178,2333,0.0107839107513428,2400,0.145046472549438,2418,0.154557466506958,2332,0.523180723190308,2422,0.378821611404419,2512,6.21020340919495
7861312,220,4740,,,,,,,,,,,,,,,,2372.5,38.8769755363464,2319.49666666666,500.012649297714,2055,0.0024397373199462,1211,0.0245053768157959,2097,0.0080025196075439,2068,0.126893997192383,2076,0.133043050765991,2098,0.210673809051514,2080,0.315189123153687,2099,3.6217348575592
19760380,220,2213,,,,,,,,,,,,,,,,1159.0,1.47375464439392,1129.30673174949,55.0081684589386,1059,0.0023555755615234,694,0.0110523700714111,1090,0.0066564083099365,1084,0.0855414867401123,1088,0.0859134197235107,1093,0.104891777038574,1088,0.136833667755127,1095,1.94505548477173
25649234,220,4173,,,,,,,,,,,,,,,,2157.5,48.1491794586182,2089.78526453442,500.003839015961,1941,0.0023841857910156,1260,0.0211365222930908,1986,0.0079929828643798,1980,0.112221240997314,1983,0.121482849121094,1985,0.22144079208374,1985,0.251954078674316,1991,3.24637055397034
100318079,220,8354,,,,,,,,,,,,,,,,4613.38338149459,500.004217624664,4613.38338149459,500.004217624664,3455,0.0024530887603759,3156,0.0880272388458252,3814,0.0194835662841797,4015,0.180482625961304,4021,0.18770694732666,3881,0.904612064361572,4068,0.48192310333252,4076,11.3419225215912
153245741,220,1665,,,,,,,298.0,0.0,1.06146192550659,961.0,0.0,1.8094642162323,476.0,0.0,2.11918354034424,964.5,0.749878168106079,963.375,1.4977126121521,938,0.0023372173309326,642,0.0092158317565918,956,0.006115436553955,939,0.0732312202453613,942,0.0741910934448242,957,0.0534133911132813,943,0.108968734741211,958,1.44972443580627
18191231,221,2295,,,,,,,,,,,,,,,,1188.5,1.55466794967651,1126.740868726,170.202372074127,956,0.0023696422576904,781,0.0121974945068359,1018,0.007242202758789,1021,0.0849864482879639,1027,0.0873184204101563,1041,0.134395360946655,1028,0.148298501968384,1047,2.27886247634888
107516840,221,7160,,,,,,,,,,,,,,,,4008.69426898274,500.004765272141,4008.69426898274,500.004765272141,3329,0.0024318695068359,2509,0.0748882293701172,3487,0.0145413875579834,3629,0.155662536621094,3643,0.16579270362854,3478,0.990016222000122,3643,0.582520246505737,3637,8.96605396270752
187744415,221,9169,,,,,,,,,,,,,,,,4669.5,500.004681825638,4669.5,500.004681825638,3496,0.0024545192718505,2496,0.0817406177520752,3609,0.0145697593688965,3572,0.217105627059937,3642,0.225050449371338,3600,1.00592732429504,3649,0.875752687454224,3649,11.2612760066986
202114894,221,5486,,,,,,,838.0,0.0,461.034357070923,3083.0,0.0788193318196561,500.023222923279,1501.0,0.0,459.980803728104,3270.66666666667,93.3459722995758,3270.0,101.775738954544,3083,0.0023958683013916,2148,0.0446481704711914,3224,0.0115034580230713,3224,0.120777606964111,3230,0.128808498382568,3223,0.439810276031494,3231,0.303359985351562,3233,5.61384892463684
15849055,222,4182,,,,,,,,,,,,,,,,2249.0,25.8585226535797,2175.70439995311,500.003749608994,1716,0.0023534297943115,1659,0.0295968055725098,1839,0.0097606182098388,1969,0.110565185546875,1976,0.116769075393677,1989,0.349286556243896,2011,0.289895057678223,2015,4.75255465507507
21437537,222,3994,,,,,,,,,,,,,,,,2023.0,18.7435300350189,1917.62086993296,500.004207611084,1555,0.0023248195648193,1106,0.022754430770874,1624,0.0083465576171875,1622,0.122288465499878,1631,0.12844705581665,1628,0.323483228683472,1630,0.29438328742981,1637,3.9365701675415
88456842,222,5364,,,,,,,,,,,,,,,,2761.63955277607,500.003918170929,2761.63955277607,500.003918170929,2235,0.0023956298828125,1991,0.0416977405548096,2480,0.0144531726837158,2583,0.131925582885742,2592,0.140024185180664,2586,0.796432018280029,2611,0.364191770553589,2630,9.46738600730896
1422311,223,4481,,,,,,,,,,,,,,,,2262.0,35.9505801200867,2164.54713831799,500.004962444305,1940,0.0024158954620361,1296,0.0252223014831543,1990,0.0086870193481445,1983,0.127581357955933,1991,0.133206844329834,2018,0.24212646484375,1991,0.314900636672974,2020,3.87522101402283
14794851,223,2083,,,,,,,526.0,0.0,5.53435778617859,1145.0,0.0,1.02284359931946,678.0,0.0,5.73257970809937,1190.0,1.09941506385803,1190.0,1.01522421836853,1036,0.0022940635681152,851,0.0111844539642334,1132,0.0078344345092773,1169,0.0792863368988037,1175,0.0798757076263428,1180,0.131215572357178,1181,0.131691455841064,1185,2.23181366920471
31246395,223,3510,,,,,,,702.000000000001,0.0,20.5532104969025,2050.0,0.0,83.5266752243042,1112.0,0.0,20.8380560874939,2071.25,11.7615075111389,2070.875,13.0533747673035,1897,0.0023577213287353,1402,0.0250201225280762,2002,0.0091559886932373,2046,0.0920453071594238,2052,0.0971693992614746,2029,0.385727643966675,2055,0.216639995574951,2061,4.31852245330811
29016037,224,3186,,,,,,,,,,,,,,,,1640.25,20.0628409385681,1597.29227532557,280.876658678055,1491,0.0023508071899414,931,0.0151915550231934,1546,0.008061408996582,1558,0.105581045150757,1561,0.112811803817749,1549,0.200370788574219,1561,0.204432725906372,1563,3.07345175743103
123684709,224,3790,,,,,,,1572.0,0.0,33.444037437439,1417.0,0.374029640084686,500.030311822891,1716.0,0.0,34.2187778949738,2082.875,16.4651296138763,2064.38676173686,57.1710588932037,1417,0.002354621887207,1760,0.0315506458282471,1587,0.0113403797149658,1973,0.0903301239013672,2004,0.0941741466522217,2030,0.317939758300781,2045,0.194839715957642,2046,5.05891704559326
14077024,225,4227,,,,,,,,,,,,,,,,2254.51569736091,256.987808227539,2245.21404196249,502.201181173325,1964,0.0023353099822998,1435,0.0314288139343262,2105,0.0107672214508057,2112,0.110997915267944,2116,0.120174407958984,2099,0.479294776916504,2116,0.276710987091064,2123,5.27924942970276
14426892,225,3641,,,,,,,,,,,,,,,,1848.75,17.0925016403198,1781.95780491633,448.315285682678,1689,0.0024158954620361,949,0.016359806060791,1739,0.0080137252807617,1726,0.113301992416382,1732,0.119638442993164,1738,0.235037088394165,1732,0.225225210189819,1734,3.17372989654541
15481789,225,2854,,,,,,,520.0,0.0,24.8031132221222,1433.0,0.0300069783670621,500.375013589859,761.0,0.0,23.840363740921,1484.88414999401,17.4031527042389,1471.30734135955,98.5169856548309,1393,0.0023398399353027,1012,0.0160133838653564,1434,0.007272720336914,1419,0.0945346355438232,1424,0.0968332290649414,1445,0.163757085800171,1427,0.193220138549805,1447,2.55925011634827
124474025,225,5191,,,,,,,,,,,,,,,,2636.25,103.602370738983,2585.44117647057,500.009060621262,2270,0.002406358718872,1542,0.0340332984924316,2332,0.0088074207305908,2336,0.134812593460083,2343,0.144787549972534,2328,0.326146364212036,2344,0.298783302307129,2346,4.5338921546936
176310143,225,5150,,,,,,,,,,,,,,,,2727.48044522219,459.384203910828,2724.30040446842,500.004040956497,2297,0.0023884773254394,1815,0.0459401607513428,2431,0.0118699073791504,2532,0.124764919281006,2543,0.131680488586426,2437,0.540170907974243,2575,0.322668790817261,2580,6.21012187004089
9215692,226,2317,,,,,,,,,,,,,,,,1190.5,5.2491614818573,1148.10249645089,167.506556749344,1054,0.0023488998413085,714,0.0125267505645752,1096,0.0067789554595947,1081,0.0907087326049805,1085,0.0919413566589356,1102,0.113639354705811,1085,0.138893842697144,1104,2.19288969039917
14256927,226,1831,,,,,,,462.0,0.0,5.84165096282959,981.0,0.0,168.710740566254,711.0,0.0,7.24947094917297,1020.84848484848,0.93561053276062,1012.41702310524,11.5775108337402,907,0.0023553371429443,719,0.0109446048736572,957,0.0073626041412353,990,0.0785181522369385,993,0.081505298614502,981,0.133884191513062,995,0.130146980285645,995,2.15585970878601
102903198,226,4925,,,,,,,,,,,,,,,,2467.0,51.3977658748627,2392.56012530309,500.004555225372,2151,0.0024738311767578,1555,0.0313491821289062,2187,0.0083754062652587,2151,0.13129186630249,2177,0.141523361206055,2186,0.24209451675415,2181,0.375117778778076,2186,4.36298990249634
154701532,226,4616,,,,,,,,,,,,,,,,2397.5,67.7001943588257,2347.14750630186,500.003956794739,2141,0.0024175643920898,1538,0.0323612689971924,2185,0.008613109588623,2185,0.12296986579895,2200,0.130266427993774,2186,0.276421070098877,2222,0.305123805999756,2221,4.13303422927856
195475105,226,8124,,,,,,,,,,,,,,,,4589.46070588191,500.004714250565,4589.46070588191,500.004714250565,3406,0.0024425983428955,2895,0.112716913223267,3729,0.0202007293701172,3991,0.179494142532349,4010,0.187095880508423,4084,1.01091384887695,4117,0.511455059051514,4125,12.9766812324524
199039532,226,4237,,,,,,,,,,,,,,,,2161.0,64.0397121906281,2097.95721849702,500.006431102753,1839,0.0023872852325439,1501,0.0277295112609863,1892,0.008390188217163,1886,0.120392799377441,1897,0.126604080200195,1893,0.254700660705566,1900,0.266282081604004,1940,3.86711096763611
312805417,226,3928,,,,,,,606.0,0.0,86.6247563362122,2221.0,0.0094552003601981,500.025887489319,1041.0,0.0,86.4477398395538,2248.0,28.9542911052704,2235.91642511066,178.710658550262,2015,0.002429723739624,1451,0.0238649845123291,2176,0.0100727081298828,2193,0.105810403823853,2200,0.108656644821167,2193,0.402282953262329,2202,0.213777542114258,2206,4.66702556610107
87525002,227,3294,,,,,,,550.0,0.0,134.755586624146,1794.0,0.0122630992196209,500.212443590164,890.0,0.0,134.865714550018,1808.93822682414,29.1786158084869,1806.6184012636,45.8358163833618,1728,0.002396821975708,1317,0.0221784114837646,1779,0.0077261924743652,1785,0.0994875431060791,1788,0.105115652084351,1779,0.181280612945557,1788,0.191087484359741,1790,3.05461740493774
15989218,228,4359,,,,,,,,,,,,,,,,2196.0,62.1002404689789,2144.35995450194,503.775782823563,2042,0.0024018287658691,1162,0.0271873474121094,2084,0.0082905292510986,2050,0.127566576004028,2057,0.136425018310547,2084,0.231394290924072,2057,0.279792547225952,2082,3.63366174697876
17111909,228,4713,,,,,,,,,,,,,,,,2405.5,31.4874622821808,2338.57185081585,500.015795469284,2158,0.0024497509002685,1235,0.0277769565582275,2263,0.0080587863922119,2217,0.135528087615967,2225,0.14311671257019,2262,0.326799869537354,2225,0.30423641204834,2262,5.01962471008301
17866414,228,6904,,,,,,,,,,,,,,,,3711.76120048034,500.004046201706,3711.76120048034,500.004046201706,3422,0.002474308013916,2266,0.0635607242584229,3475,0.009575605392456,3447,0.161101579666138,3460,0.168104648590088,3477,0.401181221008301,3464,0.496076345443726,3475,5.7206437587738
52498113,228,2948,,,,,,,,,,,,,,,,1502.5,9.45632123947144,1455.01678178947,240.491766929626,1223,0.0023937225341796,994,0.0168828964233398,1309,0.0085785388946533,1346,0.107821702957153,1353,0.110742568969727,1323,0.302991390228271,1353,0.179206609725952,1363,3.67499804496765
58641627,228,1910,,,,,,,390.0,0.0,7.70285081863403,1000.0,0.0,116.007408618927,576.0,0.0,8.09179043769836,1028.66666666667,0.976862668991089,1017.55403937542,16.5926008224487,944,0.0023944377899169,696,0.0102653503417969,991,0.0068399906158447,988,0.0849661827087402,990,0.0856587886810303,992,0.111263036727905,992,0.129982948303223,994,2.04149222373962
174285878,228,4045,,,,,,,,,,,,,,,,2067.0,16.6345784664154,1972.2260648735,500.004273891449,1799,0.0024259090423583,903,0.0167543888092041,1858,0.0089943408966064,1848,0.131628751754761,1857,0.138813018798828,1859,0.290953397750854,1859,0.268551111221313,1867,3.9327757358551
307458983,228,9938,,,,,,,,,,,,,,,,5753.28720693312,500.008314371109,5753.28720693312,500.008314371109,4282,0.0025339126586914,3815,0.105559587478638,4652,0.0212674140930176,4897,0.214811563491821,4928,0.221812009811401,4974,1.34511709213257,5020,0.732272624969482,5034,17.0345251560211
15292446,229,7286,,,,,,,,,,,,,,,,3896.50742246319,500.004968166351,3896.50742246319,500.004968166351,3478,0.002497911453247,2274,0.0627095699310303,3622,0.012195348739624,3643,0.179429769515991,3656,0.186189889907837,3622,0.932342529296875,3661,0.527421474456787,3657,9.60652422904968
2097571,230,9407,,,,,,,,,,,,,,,,5231.85452892739,500.004937410355,5231.85452892739,500.004937410355,4363,0.0025398731231689,2696,0.0909771919250488,4674,0.0216360092163086,4694,0.21864128112793,4707,0.22620153427124,4656,1.78434133529663,4712,0.768192529678345,4708,15.7591297626495
24815332,230,4747,,,,,,,,,,,,,,,,2375.0,16.6538631916046,2266.09578076042,500.004994153977,1851,0.0024590492248535,1268,0.0266001224517822,1886,0.0080435276031494,1841,0.14618968963623,1847,0.152367830276489,1895,0.163190603256226,1853,0.288763999938965,1894,3.97053670883179
35432497,230,1631,,,,,,,148.0,0.0,14.2950160503387,930.0,0.0,247.347320795059,411.0,0.0,16.1201083660126,945.0,1.80742621421814,939.276134325702,9.79257273674011,893,0.0023791790008544,671,0.0098390579223632,914,0.0071854591369628,912,0.0838377475738525,918,0.0847582817077637,914,0.112466335296631,916,0.140278100967407,921,1.63422775268555
55019615,230,7218,,,,,,,,,,,,,,,,3624.5,436.901495456696,3624.50000000002,500.018588781357,2927,0.0024852752685546,2446,0.0562410354614258,3097,0.0139381885528564,3162,0.18759036064148,3180,0.196598768234253,3135,0.762779474258423,3181,0.540554761886597,3181,9.39458560943604
62985251,230,4422,,,,,,,,,,,,,,,,2468.51801801802,60.6916379928589,2460.45546769626,150.294790744781,2280,0.0024516582489013,1694,0.0303874015808105,2413,0.0097460746765136,2393,0.117958784103394,2404,0.125518798828125,2413,0.361801624298096,2407,0.290207862854004,2413,4.73837924003601
78944566,230,5254,,,,,,,,,,,,,,,,2963.0,119.443434476852,2894.64187348169,500.003907442093,2368,0.0024430751800537,2121,0.0435199737548828,2636,0.0173275470733643,2674,0.12682580947876,2683,0.135169982910156,2698,0.705229759216309,2683,0.355703830718994,2703,7.83581566810608
89032548,230,3658,,,,,,,,,,,,,,,,1893.5,60.4572505950928,1874.99952379241,355.136779546738,1566,0.0024383068084716,1484,0.02347731590271,1642,0.0093698501586914,1768,0.109631061553955,1775,0.116982698440552,1706,0.39630913734436,1775,0.198008060455322,1777,4.95867991447449
169780164,230,4166,,,,,,,,,,,,,,,,2113.0,54.7944710254669,2058.55889664358,500.005591392517,1921,0.0024306774139404,1309,0.0270061492919922,1948,0.0078673362731933,1916,0.127383232116699,1919,0.133915662765503,1951,0.177141666412354,1923,0.28644847869873,1948,3.11667680740356
234169190,230,3931,,,,,,,,,,,,,,,,2013.5,32.5055186748505,1963.10429225324,503.054170370102,1852,0.002460241317749,1135,0.0212075710296631,1884,0.0081140995025634,1847,0.120853900909424,1865,0.125771045684814,1884,0.187946557998657,1881,0.274643182754517,1888,3.74778151512146
78813,231,2861,,,,,,,398.0,0.0,69.7919063568115,1460.0,0.0,11.900970697403,560.0,0.0,70.2200057506561,1461.0,10.4207367897034,1461.0,8.87475824356079,1433,0.0024623870849609,848,0.0149157047271729,1449,0.0073418617248535,1433,0.105597972869873,1440,0.110506296157837,1449,0.0942487716674805,1441,0.192989587783813,1450,2.38356709480286
20347014,231,4712,,,,,,,,,,,,,,,,2373.5,63.6402370929718,2327.72692307696,500.004688739777,2068,0.0024528503417968,1392,0.0285639762878418,2121,0.0087671279907226,2098,0.137256145477295,2107,0.145029783248901,2129,0.273699522018433,2112,0.323967218399048,2132,4.56550765037537
69193714,232,2126,,,,,,,,,,,,,,,,1114.5,1.95368242263794,1096.33695991899,22.8434963226318,1046,0.0024404525756835,778,0.011195182800293,1074,0.007211685180664,1063,0.0949921607971191,1068,0.0957739353179932,1076,0.0935864448547363,1068,0.134557723999023,1075,2.25077295303345
96483973,232,7289,,,,,,,,,,,,,,,,3645.5,127.767910718918,3638.50000000001,500.037892103195,2344,0.0025184154510498,2170,0.0724127292633057,2426,0.0105109214782715,2409,0.203130006790161,2491,0.212114572525024,2440,0.52942681312561,2495,0.672008037567139,2469,8.34390687942505
206923844,232,8896,,,,,,,,,,,,,,,,4894.75,500.005188941956,4894.75,500.005188941956,3735,0.0025410652160644,3208,0.100289106369019,4131,0.0206947326660156,4245,0.215170383453369,4273,0.220850944519043,4145,1.72587537765503,4280,0.705338001251221,4276,14.8807275295258
306445007,232,8180,,,,,,,,,,,,,,,,4350.69241740592,500.00790309906,4350.69241740592,500.00790309906,3602,0.0025434494018554,2430,0.0771012306213379,3730,0.0159738063812256,3822,0.197372198104858,3847,0.205753326416016,3728,1.26618504524231,3859,0.706149578094482,3851,10.4809737205505
14353392,233,4750,,,,,,,,,,,,,,,,2409.0,210.568588495254,2387.65092817894,500.004258394241,2195,0.0025525093078613,1512,0.0343084335327148,2226,0.0087080001831054,2197,0.137542247772217,2208,0.144522428512573,2225,0.236434459686279,2209,0.319535970687866,2224,3.7936384677887
14677919,233,6687,,,,,,,,,,,,,,,,3429.49999999999,446.293015480042,3429.49999999999,500.005977153778,3159,0.0025436878204345,1822,0.0470576286315918,3283,0.0096979141235351,3180,0.171460628509521,3191,0.177682638168335,3280,0.471510171890259,3193,0.455583333969116,3281,7.57713508605957
15507297,233,5541,,,,,,,,,,,,,,,,2781.0,135.771775722504,2757.99999999998,500.004364728928,2371,0.0025146007537841,1866,0.0372083187103271,2443,0.010343074798584,2453,0.156581878662109,2473,0.163052558898926,2442,0.401481866836548,2477,0.374529361724854,2471,5.98204493522644
351092905,233,5806,,,,,,,,,,,,,,,,2910.5,95.6943435668945,2898.99999999999,500.005169630051,2285,0.0025434494018554,1976,0.040024995803833,2369,0.0111472606658936,2484,0.159621715545654,2524,0.166029930114746,2369,0.497790336608887,2540,0.405427932739258,2548,7.17353844642639
16247469,234,4780,,,,,,,,,,,,,,,,2394.5,15.6165018081665,2274.89197356029,500.004703044891,1851,0.0025174617767333,1267,0.0274865627288818,1934,0.0096838474273681,1935,0.155859708786011,1940,0.155848741531372,1939,0.359169244766235,1944,0.312966108322144,1958,5.38713312149048
19898730,234,2243,,,,,,,420.0,0.0,6.98506951332092,1213.0,0.0,6.27741694450378,641.0,0.0,8.6699161529541,1214.0,2.52436351776123,1214.0,2.47314667701721,1141,0.0024645328521728,829,0.0131549835205078,1197,0.0076618194580078,1197,0.0960917472839356,1203,0.0976519584655762,1196,0.180260896682739,1203,0.170240640640259,1201,2.56107544898987
809864,235,3737,,,,,,,,,,,,,,,,1875.5,8.50289487838745,1757.255014329,500.004722356796,1507,0.0025274753570556,1072,0.0223679542541504,1535,0.0078961849212646,1500,0.127197504043579,1514,0.13584303855896,1536,0.142460823059082,1512,0.279761552810669,1535,3.26230692863464
15938936,235,4276,,,,,,,,,,,,,,,,2203.67301202018,115.8861784935,2189.11987749785,315.765142917633,2118,0.002568244934082,1314,0.0277738571166992,2151,0.0088496208190918,2135,0.134044408798218,2143,0.141047716140747,2151,0.211673021316528,2146,0.297617673873901,2152,3.49536323547363
79797834,235,4089,,,,,,,,,,,,,,,,2079.5,22.6675970554352,2002.55322745546,500.004266262054,1940,0.0025508403778076,1111,0.0230438709259033,1950,0.0075712203979492,1917,0.132677555084229,1924,0.139054298400879,1950,0.09433913230896,1925,0.262757778167725,1951,2.77460813522339
187569483,235,3678,,,,,,,,,,,,,,,,2075.75,25.8215165138245,2051.42097097191,129.845906019211,1844,0.0025563240051269,1317,0.0244154930114746,1967,0.009474754333496,1967,0.111251354217529,1981,0.113334178924561,1966,0.355167388916016,1979,0.275456428527832,1984,3.76026320457458
314316607,235,15957,,,,,,,,,,,,,,,,9878.0,500.005179166794,9878.0,500.005179166794,6235,0.0027146339416503,5090,0.268634796142578,6951,0.0521941184997559,7110,0.403191804885864,7153,0.427331924438477,7047,2.39660739898682,7156,1.6879448890686,7148,30.6665256023407
12831,236,2478,,,,,,,,,,,,,,,,1255.0,1.50784397125244,1184.43739494778,215.300885677338,1106,0.0024895668029785,726,0.0113389492034912,1128,0.0073120594024658,1126,0.103356122970581,1139,0.104466199874878,1136,0.109800815582275,1141,0.163029432296753,1140,2.37362933158875
1271901,236,4416,,,,,,,,,,,,,,,,2224.5,12.6685903072357,2112.58913960785,500.005016326904,1845,0.0025708675384521,1190,0.0217342376708984,1886,0.0082294940948486,1855,0.139590263366699,1865,0.149112224578857,1893,0.175156116485596,1866,0.28831934928894,1893,3.71684670448303
8914942,236,5791,,,,,,,,,,,,,,,,2918.0,51.404403924942,2917.99999999999,500.012668848038,2473,0.0025882720947265,1296,0.0324668884277344,2568,0.0101490020751953,2523,0.175350427627563,2533,0.181410312652588,2567,0.482839822769165,2534,0.419031143188477,2567,6.34406232833862
23742633,237,6483,,,,,,,,,,,,,,,,3263.5,85.8134882450104,3263.50000000001,500.021448850632,2604,0.0026040077209472,1722,0.0447452068328857,2645,0.0093705654144287,2573,0.188250303268433,2607,0.193454504013062,2646,0.270297527313232,2617,0.54850959777832,2650,5.94108128547668
165786567,237,2394,,,,,,,442.0,0.0,22.0135595798492,1219.0,0.0,465.039858579636,627.0,0.0,22.8130481243134,1237.55,2.60673904418945,1231.78155339806,17.8808295726776,1174,0.0025060176849365,828,0.0133781433105469,1204,0.0076212882995605,1190,0.101701021194458,1205,0.103772401809692,1207,0.138073205947876,1205,0.190606117248535,1211,2.47497344017029
166214735,237,6691,,,,,,,,,,,,,,,,3637.0,316.818348169327,3637.00000000001,500.025891542435,3012,0.0026016235351562,2425,0.0557563304901123,3267,0.0140259265899658,3247,0.170544147491455,3258,0.180513620376587,3261,0.80281400680542,3261,0.471721410751343,3261,8.08848190307617
7890392,238,4489,,,,,,,,,,,,,,,,2253.0,29.629604101181,2162.83937984804,500.004269123077,1788,0.0025618076324462,1460,0.0316324234008789,1864,0.0098857879638671,1878,0.138480663299561,1903,0.145415306091309,1865,0.409668684005737,1910,0.309046030044556,1905,4.54711985588074
16183380,238,5467,,,,,,,,,,,,,,,,2733.5,10.2686069011688,2733.5,500.004774808884,1992,0.0025646686553955,1172,0.0276172161102295,2028,0.0094287395477294,1971,0.199183464050293,2002,0.203045845031738,2028,0.317914962768555,2002,0.490025997161865,2022,4.96670293807983
24479656,238,7379,,,,,,,,,,,,,,,,3693.0,50.1146221160889,3637.00000000001,500.006184101105,2877,0.0026278495788574,1590,0.045424222946167,2896,0.0088365077972412,2735,0.212312936782837,2752,0.219845533370972,2899,0.217313766479492,2756,0.638435840606689,2900,5.81196427345276
86560711,238,4473,,,,,,,,,,,,,,,,2260.25,5.23684525489807,2101.4503853152,500.004984855652,1579,0.0025632381439208,1192,0.0248172283172607,1626,0.008371353149414,1477,0.146951913833618,1555,0.155303716659546,1626,0.193093776702881,1563,0.389961957931519,1633,4.4092743396759
423567032,238,2567,,,,,,,550.0,0.0,6.82122087478638,1445.0,0.0,19.6085507869721,756.0,0.0,8.30991983413696,1456.0,3.05455017089844,1455.375,5.01532340049744,1382,0.0025305747985839,1050,0.0158877372741699,1423,0.007901906967163,1421,0.100282192230225,1421,0.100542783737183,1423,0.156137466430664,1422,0.17191481590271,1441,2.56066083908081
1367531,239,8120,,,,,,,,,,,,,,,,4388.66619734192,500.004715681076,4388.66619734192,500.004715681076,3969,0.0026557445526123,2302,0.0727088451385498,4060,0.0128941535949707,3965,0.200163841247559,3985,0.212648153305054,4073,1.00467920303345,3988,0.775674819946289,4048,8.55396628379822
58427526,239,9105,,,,,,,,,,,,,,,,4882.71202472538,500.005628824234,4882.71202472538,500.005628824234,4102,0.0026545524597167,3004,0.0923209190368652,4161,0.0129525661468506,4224,0.224586248397827,4238,0.231307506561279,4158,0.789115428924561,4242,0.67730712890625,4255,7.82762384414673
74651704,239,7157,,,,,,,,,,,,,,,,3710.02267835192,500.005609273911,3710.02267835192,500.005609273911,3133,0.002631664276123,2125,0.0579092502593994,3314,0.0152549743652344,3349,0.18778133392334,3366,0.198216199874878,3319,1.05094957351685,3365,0.586594581604004,3372,10.9192016124725
88639412,239,3018,,,,,,,564.0,0.0,5.49552726745606,1813.0,0.0,56.8828399181366,879.0,0.0,6.500168800354,1828.0,2.06279110908508,1828.0,2.66226673126221,1688,0.0025758743286132,1309,0.0216543674468994,1766,0.0093500614166259,1794,0.100272178649902,1801,0.103222846984863,1794,0.364647626876831,1810,0.222410440444946,1806,4.2979302406311
290092792,239,3784,,,,,,,602.0,0.0,87.6311185359955,2127.0,0.0,30.3559472560883,968.0,0.0,88.4768795967102,2131.5,10.4964509010315,2130.83333333333,13.142965555191,2022,0.0025765895843505,1360,0.0257534980773926,2094,0.0096697807312011,2102,0.118221044540405,2110,0.126845121383667,2094,0.285382747650146,2110,0.237861156463623,2117,3.95803570747375
14134942,240,4767,,,,,,,,,,,,,,,,2425.5,168.316852092743,2395.37357997519,505.567264080048,2135,0.0025956630706787,1671,0.0349726676940918,2200,0.0099298954010009,2249,0.141505241394043,2266,0.151632070541382,2271,0.447396516799927,2293,0.352372407913208,2300,6.20796275138855
35012599,240,3248,,,,,,,,,,,,,,,,1798.06027502925,20.8932898044586,1796.06137752056,37.6124260425568,1620,0.0025641918182373,1268,0.0213606357574463,1713,0.0095167160034179,1746,0.118317127227783,1751,0.126407623291016,1730,0.322451591491699,1752,0.236344337463379,1754,4.54065704345703
16616109,241,5508,,,,,,,,,,,,,,,,2786.5,115.099442720413,2786.5,500.006492614746,2384,0.0026547908782958,1518,0.0352489948272705,2473,0.0118684768676758,2530,0.175045013427734,2540,0.181409597396851,2475,0.606276273727417,2538,0.407067775726318,2547,6.6229259967804
745823,242,6320,,,,,,,,,,,,,,,,3230.5,343.62694478035,3216.49999999999,500.006495952606,2516,0.0026233196258544,2317,0.0550658702850342,2605,0.0120701789855957,2672,0.191446304321289,2685,0.196010589599609,2605,0.520657062530518,2687,0.454600811004639,2689,6.95676589012146
121202578,242,4026,,,,,,,,,,,,,,,,2033.0,26.5752050876617,1948.94575960182,500.005232334137,1629,0.0026445388793945,1256,0.0263786315917969,1671,0.0091559886932373,1650,0.140175580978394,1664,0.147637844085693,1672,0.293316602706909,1671,0.323296785354614,1674,4.0592188835144
20060293,243,7542,,,,,,,,,,,,,,,,3988.75331250143,500.00848531723,3988.75331250143,500.00848531723,3585,0.0026993751525878,2193,0.0670127868652344,3707,0.0139474868774414,3716,0.200522184371948,3725,0.207710027694702,3706,1.04753565788269,3726,0.627261877059937,3736,9.53266096115113
45753733,243,4413,,,,,,,,,,,,,,,,2214.0,21.3414161205292,2121.59440441106,500.004815816879,1969,0.0026445388793945,1204,0.0257470607757568,2006,0.0087828636169433,1939,0.149689912796021,1953,0.157653331756592,2006,0.218076229095459,1951,0.357679128646851,2004,3.85301470756531
7668362,244,3516,,,,,,,,,,,,,,,,1809.0,22.1315033435822,1771.89812001072,273.858499765396,1607,0.0026242733001708,1102,0.0211081504821777,1702,0.009195327758789,1703,0.131001234054565,1709,0.137781381607056,1717,0.295467615127563,1714,0.255688190460205,1718,4.20839428901672
18923866,245,2903,,,,,,,,,,,,,,,,1498.0,2.2096152305603,1460.48255338214,82.5279150009155,1360,0.0026628971099853,1016,0.0149784088134766,1412,0.0081076622009277,1401,0.116613388061523,1412,0.119977235794067,1423,0.183989763259888,1420,0.207005262374878,1428,3.47023153305054
15329577,246,4251,,,,,,,,,,,,,,,,2199.5,46.7417559623718,2149.98916563397,500.00475859642,1941,0.0026943683624267,1506,0.027310848236084,2000,0.0100066661834717,2000,0.133016109466553,2020,0.142163753509521,2060,0.362640380859375,2055,0.344385623931885,2060,4.8994255065918
19948202,246,5963,,,,,,,,,,,,,,,,3079.0,223.768442392349,3052.16666666665,500.005642652512,2723,0.0027155876159667,1878,0.0515050888061523,2825,0.0122499465942383,2822,0.171072006225586,2836,0.178348302841187,2824,0.642486810684204,2837,0.505495071411133,2842,7.13683152198792
24117694,246,9630,,,,,,,,,,,,,,,,4863.0,296.417576313019,9630.0,500.018763780594,3649,0.0027852058410644,2297,0.0662527084350586,3756,0.0160930156707764,3742,0.264723777770996,3784,0.275453090667725,3754,1.09247183799744,3812,0.820868968963623,3824,10.9563496112823
134943586,247,8041,,,,,,,,,,,,,,,,4322.51934635613,500.005005598068,4322.51934635613,500.005005598068,3750,0.0027849674224853,2665,0.0666265487670898,3912,0.0173125267028809,3989,0.213974952697754,4003,0.21943998336792,3915,1.18015289306641,4011,0.651957273483276,4007,11.8362066745758
170729553,247,7990,,,,,,,,,,,,,,,,4064.0,453.789543628693,7990.0,500.007268428803,3302,0.0027532577514648,2406,0.0598800182342529,3359,0.0136525630950928,3404,0.223358154296875,3442,0.238571166992187,3362,0.578551769256592,3441,0.670660495758057,3438,8.53426837921143

